Learning Safety Constraints from Demonstrations with Unknown Rewards

We propose Convex Constraint Learning for Reinforcement Learning (CoCoRL), a novel approach for inferring shared constraints in a Constrained Markov Decision Process (CMDP) from a set of safe demonstrations with possibly different reward functions. While previous work is limited to demonstrations with known rewards or fully known environment dynamics, CoCoRL can learn constraints from demonstrations with different unknown rewards without knowledge of the environment dynamics. CoCoRL constructs a convex safe set based on demonstrations, which provably guarantees safety even for potentially sub-optimal (but safe) demonstrations. For near-optimal demonstrations, CoCoRL converges to the true safe set with no policy regret. We evaluate CoCoRL in gridworld environments and a driving simulation with multiple constraints. CoCoRL learns constraints that lead to safe driving behavior. Importantly, we can safely transfer the learned constraints to different tasks and environments. In contrast, alternative methods based on Inverse Reinforcement Learning (IRL) often exhibit poor performance and learn unsafe policies.

==> results/gridworld_result_exp1.csv <==
,num_thetas,behavioral_cloning_normalized_reward_lower,behavioral_cloning_normalized_reward_mean,behavioral_cloning_normalized_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,constraint_learning_normalized_reward_lower,constraint_learning_normalized_reward_mean,constraint_learning_normalized_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,known_reward_irl_max_ent_normalized_reward_lower,known_reward_irl_max_ent_normalized_reward_mean,known_reward_irl_max_ent_normalized_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_normalized_reward_lower,shared_reward_irl_max_ent_normalized_reward_mean,shared_reward_irl_max_ent_normalized_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_normalized_reward_lower,vanilla_irl_max_ent_normalized_reward_mean,vanilla_irl_max_ent_normalized_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper
0,1,0.5330487692893433,0.5458161812173212,0.5585835931452992,0.0,0.0,0.0,0.5330487692893433,0.5458161812173212,0.5585835931452992,0.0,0.0,0.0,0.9729291269387462,0.9771900063612352,0.9814508857837242,0.4175513736306797,0.46875,0.5199486263693204,0.8250376698723685,0.833261128598278,0.8414845873241874,0.3283296346238832,0.37755102040816324,0.4267724061924433,0.9897927701934156,0.9911618039829796,0.9925308377725436,0.37426259602750006,0.425531914893617,0.476801233759734
1,2,0.5850181273440845,0.5954347705734319,0.6058514138027792,0.0,0.0,0.0,0.5850181273440845,0.5954347705734319,0.6058514138027792,0.0,0.0,0.0,0.9895666535983302,0.9911151630491906,0.9926636725000509,0.39424956094970826,0.4444444444444444,0.4946393279391806,0.9310804857317222,0.9350444885830739,0.9390084914344256,0.34826033058837946,0.3979591836734694,0.4476580367585593,0.9977068825501657,0.9988405762818027,0.9999742700134396,0.42791229871701647,0.4791666666666667,0.5304210346163168
2,4,0.6531970842252294,0.6611359178048384,0.6690747513844474,0.0,0.0,0.0,0.6531970842252294,0.6611359178048384,0.6690747513844474,0.0,0.0,0.0,0.9889106421545627,0.9901092498452264,0.9913078575358901,0.3520193612398258,0.4020618556701031,0.4521043501003804,0.9707222553724442,0.9727944326248426,0.9748666098772409,0.3445811504286087,0.3939393939393939,0.44329763745017914,1.000374172251803,1.0012653156298312,1.0021564590078595,0.4444444444444445,0.494949494949495,0.5454545454545455
3,6,0.6936093510222981,0.7006615675969602,0.7077137841716222,0.0,0.0,0.0,0.6936093510222981,0.7006615675969602,0.7077137841716222,0.0,0.0,0.0,0.9923419321820707,0.9934201105814796,0.9944982889808885,0.33471271419754917,0.3838383838383838,0.43296405347921846,0.9807200891731399,0.9822599401678166,0.9837997911624933,0.3984772781252324,0.4489795918367347,0.49948190554823696,1.001268797673061,1.0022010331089677,1.0031332685448744,0.44381703640921827,0.4948453608247423,0.5458736852402664
4,8,0.7027971902529067,0.7093868199738217,0.7159764496947367,0.0,0.0,0.0,0.7027971902529067,0.7093868199738217,0.7159764496947367,0.0,0.0,0.0,0.994527813028897,0.9954525688828946,0.9963773247368921,0.35447167665997786,0.40404040404040403,0.4536091314208302,0.9849264987752248,0.9862511937578697,0.9875758887405147,0.37431791084558097,0.42424242424242425,0.47416693763926754,1.001581209553786,1.0025208868128912,1.0034605640719965,0.4444444444444445,0.494949494949495,0.5454545454545455
5,10,0.7159004023418771,0.7223408343718153,0.7287812664017534,0.0,0.0,0.0,0.7159004023418771,0.7223408343718153,0.7287812664017534,0.0,0.0,0.0,0.9952579957494284,0.9961334300698457,0.9970088643902629,0.35447167665997786,0.40404040404040403,0.4536091314208302,0.987826712870117,0.989196647016322,0.990566581162527,0.4142652518034745,0.46464646464646464,0.5150276774894548,1.0015815733068785,1.0025157085907341,1.0034498438745898,0.4545454545454546,0.5050505050505051,0.5555555555555556
6,12,0.7249021439065568,0.7308852379333878,0.7368683319602187,0.0,0.0,0.0,0.7249021439065568,0.7308852379333878,0.7368683319602187,0.0,0.0,0.0,0.9958787434720202,0.9966897052165783,0.9975006669611364,0.3582596453972631,0.40816326530612246,0.4580668852149818,0.988450768720631,0.9897695905504487,0.9910884123802663,0.38427315563377357,0.43434343434343436,0.48441371305309516,1.0017726784585392,1.0026824749901468,1.0035922715217545,0.4646670831615125,0.5151515151515151,0.5656359471415178
7,14,0.7353918387908219,0.7415345570972004,0.7476772754035789,0.0,0.0,0.0,0.7353918387908219,0.7415345570972004,0.7476772754035789,0.0,0.0,0.0,0.9970001237774119,0.9978289386116429,0.9986577534458739,0.3445811504286087,0.3939393939393939,0.44329763745017914,0.9894408790950974,0.9906922045785747,0.9919435300620519,0.39424956094970826,0.4444444444444444,0.4946393279391806,1.0019199069763736,1.0028190477549168,1.00371818853346,0.4243043050708556,0.47474747474747475,0.5251906444240939
8,16,0.7399773359015879,0.7456555979508868,0.7513338600001856,0.0,0.0,0.0,0.7399773359015879,0.7456555979508868,0.7513338600001856,0.0,0.0,0.0,0.9971133449003312,0.9979260841327362,0.9987388233651412,0.2857142857142857,0.3333333333333333,0.38095238095238093,0.9907474715392308,0.9919459105212319,0.993144349503233,0.4042469695297738,0.45454545454545453,0.5048439395611353,1.0020636280191058,1.0029840699357175,1.0039045118523293,0.4243043050708556,0.47474747474747475,0.5251906444240939
9,18,0.7499216324241267,0.7556670398261337,0.7614124472281407,0.0,0.0,0.0,0.7499216324241267,0.7556670398261337,0.7614124472281407,0.0,0.0,0.0,0.9973612283299108,0.9982006352125788,0.9990400420952469,0.2857142857142857,0.3333333333333333,0.38095238095238093,0.9921158411924471,0.9932918651807543,0.9944678891690615,0.39424956094970826,0.4444444444444444,0.4946393279391806,1.0022431592025645,1.0031603784271141,1.0040775976516638,0.4243043050708556,0.47474747474747475,0.5251906444240939
10,20,0.7549400436579732,0.7603985028074874,0.7658569619570017,0.0,0.0,0.0,0.7549400436579732,0.7603985028074874,0.7658569619570017,0.0,0.0,0.0,0.9983673187097762,0.9990949024538098,0.9998224861978434,0.30524328851174165,0.35353535353535354,0.4018274185589654,0.9924325054282647,0.9935332720938781,0.9946340387594915,0.4042469695297738,0.45454545454545453,0.5048439395611353,1.0024127481450145,1.003326993680672,1.0042412392163294,0.43436405285848223,0.48484848484848486,0.5353329168384875
11,22,0.7605139615982812,0.7659700259564075,0.7714260903145338,0.0,0.0,0.0,0.7605139615982812,0.7659700259564075,0.7714260903145338,0.0,0.0,0.0,0.9983891713808966,0.9991250868309295,0.9998610022809624,0.29185138391934606,0.3402061855670103,0.3885609872146746,0.9932448813487978,0.994266629363728,0.9952883773786582,0.3925971248120979,0.44329896907216493,0.49400081333223195,1.0022303966877408,1.0030808864707637,1.0039313762537865,0.4130195421182178,0.4639175257731959,0.514815509428174
12,24,0.7624227947636089,0.7678536052102906,0.7732844156569723,0.0,0.0,0.0,0.7624227947636089,0.7678536052102906,0.7732844156569723,0.0,0.0,0.0,0.9987181807710366,0.9994357506435809,1.0001533205161253,0.2819098280282854,0.32989690721649484,0.3778839864047043,0.9932785647460811,0.9942888465970772,0.9952991284480732,0.3925971248120979,0.44329896907216493,0.49400081333223195,1.0022654770168375,1.003115845168383,1.0039662133199285,0.4027973433586899,0.4536082474226804,0.5044191514866709
13,26,0.766806463941432,0.7723049169543086,0.7778033699671851,0.0,0.0,0.0,0.766806463941432,0.7723049169543086,0.7778033699671851,0.0,0.0,0.0,0.9988863279662838,0.9996034250488534,1.0003205221314229,0.27199436775098096,0.31958762886597936,0.36718088998097775,0.9939071513174573,0.9949055663188507,0.9959039813202442,0.3925971248120979,0.44329896907216493,0.49400081333223195,1.0022417562721992,1.0030941492930514,1.0039465423139036,0.4130195421182178,0.4639175257731959,0.514815509428174
14,28,0.7677432665597348,0.7731542001268377,0.7785651336939405,0.0,0.0,0.0,0.7677432665597348,0.7731542001268377,0.7785651336939405,0.0,0.0,0.0,0.9992284831053624,0.9999609824572733,1.0006934818091842,0.2819098280282854,0.32989690721649484,0.3778839864047043,0.9942829528657576,0.9952392745239742,0.9961955961821908,0.4130195421182178,0.4639175257731959,0.514815509428174,1.0021774483847927,1.0030034814456434,1.0038295145064942,0.4027973433586899,0.4536082474226804,0.5044191514866709
15,30,0.7721930505196251,0.7776732185644983,0.7831533866093716,0.0,0.0,0.0,0.7721930505196251,0.7776732185644983,0.7831533866093716,0.0,0.0,0.0,0.9991748632657872,0.9999242777175364,1.0006736921692858,0.30181844425852783,0.35051546391752575,0.39921248357652367,0.9946915060954103,0.9956447108541633,0.9965979156129162,0.3925971248120979,0.44329896907216493,0.49400081333223195,1.0023889036568838,1.0032575976491367,1.0041262916413896,0.4027973433586899,0.4536082474226804,0.5044191514866709
16,32,0.7749128363823237,0.7803339972371415,0.7857551580919593,0.0,0.0,0.0,0.7749128363823237,0.7803339972371415,0.7857551580919593,0.0,0.0,0.0,0.9993982355795025,1.0001292585845365,1.0008602815895704,0.30181844425852783,0.35051546391752575,0.39921248357652367,0.9946378557696794,0.9955731679587927,0.9965084801479059,0.3824190286846686,0.4329896907216495,0.4835603527586304,1.0022672228119287,1.003096170325969,1.0039251178400095,0.4130195421182178,0.4639175257731959,0.514815509428174
17,34,0.7752901052865369,0.7806637055338155,0.7860373057810941,0.0,0.0,0.0,0.7752901052865369,0.7806637055338155,0.7860373057810941,0.0,0.0,0.0,0.9994297886325957,1.0001525562692488,1.0008753239059018,0.2819098280282854,0.32989690721649484,0.3778839864047043,0.995248648037156,0.9961732999234411,0.9970979518097262,0.3824190286846686,0.4329896907216495,0.4835603527586304,1.002480742494211,1.0033453718476124,1.0042100012010138,0.4130195421182178,0.4639175257731959,0.514815509428174
18,36,0.7779569553265923,0.7833930717354972,0.7888291881444022,0.0,0.0,0.0,0.7779569553265923,0.7833930717354972,0.7888291881444022,0.0,0.0,0.0,0.9994417270858185,1.0001686759985409,1.0008956249112633,0.2819098280282854,0.32989690721649484,0.3778839864047043,0.9949595196877312,0.9958811899515221,0.996802860215313,0.3520193612398258,0.4020618556701031,0.4521043501003804,1.002422966493882,1.0032892648273806,1.0041555631608792,0.4130195421182178,0.4639175257731959,0.514815509428174
19,38,0.7793730806052205,0.7847879812940178,0.7902028819828152,0.0,0.0,0.0,0.7793730806052205,0.7847879812940178,0.7902028819828152,0.0,0.0,0.0,0.9995338679646449,1.000255217080975,1.0009765661973054,0.27494282587207536,0.3229166666666667,0.370890507461258,0.9951742530969678,0.9960947076123112,0.9970151621276546,0.3660852517777597,0.4166666666666667,0.4672480815555737,1.0025311927128369,1.0034029798571713,1.0042747670015058,0.4175513736306796,0.46875,0.5199486263693204
20,40,0.7805050399498384,0.78592981280084,0.7913545856518415,0.0,0.0,0.0,0.7805050399498384,0.78592981280084,0.7913545856518415,0.0,0.0,0.0,0.9997178354643271,1.000461156330234,1.0012044771961408,0.26494463060920737,0.3125,0.36005536939079263,0.995599245600934,0.9964917717550321,0.9973842979091302,0.3866034330596278,0.4375,0.4883965669403722,1.0025894509483553,1.0034639234931677,1.0043383960379801,0.4175513736306796,0.46875,0.5199486263693204
21,42,0.780832530776063,0.7862541014460231,0.7916756721159833,0.0,0.0,0.0,0.780832530776063,0.7862541014460231,0.7916756721159833,0.0,0.0,0.0,0.9996874012360282,1.0004335842946295,1.0011797673532308,0.25776427074910907,0.30526315789473685,0.3527620450403646,0.9956390093735326,0.9965237938408417,0.9974085783081508,0.370128479279274,0.42105263157894735,0.4719767838786207,1.0026341195612911,1.0035132423584427,1.0043923651555944,0.42218462581157035,0.47368421052631576,0.5251837952410612
22,44,0.7811726154460356,0.7864743851978506,0.7917761549496657,0.0,0.0,0.0,0.7811726154460356,0.7864743851978506,0.7917761549496657,0.0,0.0,0.0,0.9999270390811991,1.000643667073664,1.0013602950661291,0.26784596947680256,0.3157894736842105,0.36373297789161846,0.9957774208744846,0.9966845568630217,0.9975916928515588,0.370128479279274,0.42105263157894735,0.4719767838786207,1.0027013032591565,1.0035781046293275,1.0044549059994985,0.4117270219735968,0.4631578947368421,0.5145887675000874
23,46,0.7821480742948568,0.7873826596249704,0.7926172449550841,0.0,0.0,0.0,0.7821480742948568,0.7873826596249704,0.7926172449550841,0.0,0.0,0.0,0.9999182313500343,1.0006409276263677,1.001363623902701,0.26061606047886016,0.30851063829787234,0.3564052161168845,0.9955911148452724,0.9965393294754212,0.9974875441055701,0.36380262676109043,0.4148936170212766,0.46598460728146274,1.0027637181911258,1.0036495004909776,1.0045352827908294,0.4163432492432,0.46808510638297873,0.5198269635227575
24,48,0.7836554843340015,0.7890574406875066,0.7944593970410118,0.0,0.0,0.0,0.7836554843340015,0.7890574406875066,0.7944593970410118,0.0,0.0,0.0,0.9999956622963305,1.000713984878419,1.0014323074605074,0.26061606047886016,0.30851063829787234,0.3564052161168845,0.9959649846467288,0.99691418637053,0.9978633880943312,0.36380262676109043,0.4148936170212766,0.46598460728146274,1.0027635725982003,1.0036470003240707,1.0045304280499412,0.4163432492432,0.46808510638297873,0.5198269635227575
25,50,0.7859489809959954,0.7911712149500407,0.796393448904086,0.0,0.0,0.0,0.7859489809959954,0.7911712149500407,0.796393448904086,0.0,0.0,0.0,0.9999780013502764,1.0006956386729209,1.0014132759955654,0.24031491201740907,0.2872340425531915,0.33415317308897396,0.9961268287290609,0.9970739131880703,0.9980209976470796,0.36380262676109043,0.4148936170212766,0.46598460728146274,1.002759707352829,1.0036432016890438,1.0045266960252586,0.4163432492432,0.46808510638297873,0.5198269635227575


==> results/gridworld_result_exp2.csv <==
,num_thetas,behavioral_cloning_normalized_reward_lower,behavioral_cloning_normalized_reward_mean,behavioral_cloning_normalized_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,constraint_learning_normalized_reward_lower,constraint_learning_normalized_reward_mean,constraint_learning_normalized_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,known_reward_irl_max_ent_normalized_reward_lower,known_reward_irl_max_ent_normalized_reward_mean,known_reward_irl_max_ent_normalized_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_normalized_reward_lower,shared_reward_irl_max_ent_normalized_reward_mean,shared_reward_irl_max_ent_normalized_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_normalized_reward_lower,vanilla_irl_max_ent_normalized_reward_mean,vanilla_irl_max_ent_normalized_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper
0,1,0.12585735199601628,0.1382766825642403,0.15069601313246433,0.0,0.0,0.0,0.12585735199601628,0.1382766825642403,0.15069601313246433,0.0,0.0,0.0,0.717836980878382,0.7454107919764795,0.7729846030745771,0.17082514279580321,0.21212121212121213,0.253417281446621,0.2119518579060939,0.22991915945000682,0.24788646099391975,0.18212489512726227,0.22448979591836735,0.2668546967094724,0.8706712178188233,0.8786284672350595,0.8865857166512957,0.18406411352634794,0.2268041237113402,0.26954413389633247
1,2,0.18655904840702348,0.19872212510168852,0.21088520179635356,0.0,0.0,0.0,0.18655904840702348,0.19872212510168852,0.21088520179635356,0.0,0.0,0.0,0.8330881999206063,0.8505676510133471,0.8680471021060878,0.16906398192596675,0.21,0.2509360180740332,0.4384764156711789,0.45841283742826483,0.47834925918535076,0.11411297187173632,0.15,0.1858870281282637,0.9506042460416909,0.9542677541461441,0.9579312622505972,0.18022616966564142,0.2222222222222222,0.264218274778803
2,4,0.2772765841218833,0.2922046162503208,0.3071326483787583,0.0,0.0,0.0,0.2772765841218833,0.2922046162503208,0.3071326483787583,0.0,0.0,0.0,0.8804344431050904,0.8898028863621417,0.8991713296191929,0.18770474153183495,0.23,0.2722952584681651,0.6948415650249894,0.711507135078081,0.7281727051311727,0.15979848738963154,0.2,0.24020151261036848,0.9715994703756582,0.9738308882848681,0.976062306194078,0.16906398192596678,0.21,0.2509360180740332
3,6,0.32735707146187687,0.3427566361054073,0.3581562007489377,0.0,0.0,0.0,0.32735707146187687,0.3427566361054073,0.3581562007489377,0.0,0.0,0.0,0.9105678202985501,0.9176815391252507,0.9247952579519514,0.06123765087353386,0.09,0.11876234912646613,0.7809734725963503,0.7939219543793851,0.8068704361624198,0.15979848738963154,0.2,0.24020151261036848,0.9807999398851694,0.9827785603211371,0.9847571807571047,0.16906398192596678,0.21,0.2509360180740332
4,8,0.34704774379879183,0.36192575378655106,0.3768037637743103,0.0,0.0,0.0,0.34704774379879183,0.36192575378655106,0.3768037637743103,0.0,0.0,0.0,0.9327803995246139,0.9380498905683001,0.9433193816119864,0.06123765087353386,0.09,0.11876234912646613,0.8284411320030476,0.8401449878961711,0.8518488437892946,0.11529610274744262,0.15151515151515152,0.18773420028286042,0.9860470597470703,0.987507065017115,0.9889670702871598,0.15979848738963154,0.2,0.24020151261036848
5,10,0.3712737819988788,0.3853243814264451,0.3993749808540114,0.0,0.0,0.0,0.3712737819988788,0.3853243814264451,0.3993749808540114,0.0,0.0,0.0,0.9492287988788828,0.9531384100848045,0.9570480212907262,0.036131674342405794,0.06,0.0838683256575942,0.8571309358537486,0.8667963298083646,0.8764617237629807,0.11411297187173633,0.15,0.18588702812826366,0.9878880133412097,0.9891565743265598,0.9904251353119099,0.18770474153183492,0.23,0.2722952584681651
6,12,0.38480868413466124,0.3987322148038834,0.4126557454731055,0.0,0.0,0.0,0.38480868413466124,0.3987322148038834,0.4126557454731055,0.0,0.0,0.0,0.9545286756521483,0.9583475561596276,0.962166436667107,0.06984886554222364,0.1,0.13015113445777637,0.875211273698176,0.8829721981217327,0.8907331225452894,0.0962002331010369,0.13,0.1637997668989631,0.9894232901574491,0.9905810615843359,0.9917388330112227,0.17836668001067735,0.22,0.26163331998932265
7,14,0.4042690121678715,0.4179634160801764,0.4316578199924813,0.0,0.0,0.0,0.4042690121678715,0.4179634160801764,0.4316578199924813,0.0,0.0,0.0,0.9569658701347125,0.9604728760769419,0.9639798820191713,0.044356760002375734,0.07,0.09564323999762428,0.8877145284242568,0.894392372991604,0.9010702175589512,0.10512649119802231,0.14,0.17487350880197772,0.9903459683406872,0.9915141264890955,0.9926822846375039,0.18770474153183495,0.23,0.2722952584681651
8,16,0.41418303650677024,0.42797172946163853,0.4417604224165068,0.0,0.0,0.0,0.41418303650677024,0.42797172946163853,0.4417604224165068,0.0,0.0,0.0,0.9656324052520858,0.968612593889894,0.9715927825277021,0.02809570864424097,0.05,0.07190429135575904,0.8987880023713419,0.9044716221536766,0.9101552419360113,0.10512649119802231,0.14,0.17487350880197772,0.990882769234204,0.9920632164283768,0.9932436636225496,0.18770474153183495,0.23,0.2722952584681651
9,18,0.4279104557619229,0.44174018379772556,0.45556991183352824,0.0,0.0,0.0,0.4279104557619229,0.44174018379772556,0.45556991183352824,0.0,0.0,0.0,0.9675068691827319,0.970103457423701,0.97270004566467,0.02809570864424097,0.05,0.07190429135575904,0.9117756639759378,0.916747280248207,0.9217188965204761,0.11411297187173633,0.15,0.18588702812826366,0.991789337700803,0.9929749286156623,0.9941605195305215,0.19707653040090722,0.24,0.28292346959909276
10,20,0.4456059211715967,0.4593964324750287,0.4731869437784607,0.0,0.0,0.0,0.4456059211715967,0.4593964324750287,0.4731869437784607,0.0,0.0,0.0,0.9733566938530837,0.9754659940839877,0.9775752943148918,0.02838425726297851,0.050505050505050504,0.0726258437471225,0.9119842660930846,0.917266075678831,0.9225478852645774,0.10621555290721364,0.1414141414141414,0.1766127299210692,0.9923187001577777,0.9934956992471017,0.9946726983364257,0.18966307215268546,0.23232323232323232,0.2749833924937792
11,22,0.46460927541569697,0.47833496066760134,0.4920606459195057,0.0,0.0,0.0,0.46460927541569697,0.47833496066760134,0.4920606459195057,0.0,0.0,0.0,0.9734225492951243,0.9755099792563691,0.9775974092176138,0.028384257262978507,0.050505050505050504,0.0726258437471225,0.9199355071128595,0.9246263041124513,0.929317101112043,0.10621555290721366,0.1414141414141414,0.17661272992106916,0.9917238455500612,0.992933234936237,0.9941426243224127,0.18022616966564142,0.2222222222222222,0.264218274778803
12,24,0.47817035544271413,0.49174018328889596,0.5053100111350778,0.0,0.0,0.0,0.47817035544271413,0.49174018328889596,0.5053100111350778,0.0,0.0,0.0,0.9752346495925203,0.9772472042611958,0.9792597589298714,0.0207262320284769,0.04081632653061224,0.060906421032747585,0.9254816570671978,0.9297792252283041,0.9340767933894105,0.1165040406374922,0.15306122448979592,0.18961840834209964,0.9924460257003116,0.9936343895270369,0.9948227533537621,0.17262343104619843,0.21428571428571427,0.2559479975252301
13,26,0.4963942351778577,0.5101257858195668,0.523857336461276,0.0,0.0,0.0,0.4963942351778577,0.5101257858195668,0.523857336461276,0.0,0.0,0.0,0.975917142446769,0.9781220856992566,0.9803270289517443,0.028678794705456687,0.05102040816326531,0.07336202162107393,0.9220979708848855,0.9268678081132818,0.9316376453416781,0.12573734459667021,0.16326530612244897,0.20079326764822772,0.9926846232405284,0.9938317929799658,0.9949789627194032,0.17262343104619843,0.21428571428571427,0.2559479975252301
14,28,0.49893776535671985,0.5125132270629847,0.5260886887692496,0.0,0.0,0.0,0.49893776535671985,0.5125132270629847,0.5260886887692496,0.0,0.0,0.0,0.9764024631829504,0.9785552782821946,0.9807080933814387,0.028678794705456687,0.05102040816326531,0.07336202162107393,0.9263628190222299,0.9304297805782976,0.9344967421343653,0.1165040406374922,0.15306122448979592,0.18961840834209964,0.9915723065819357,0.9929494376611808,0.9943265687404259,0.17262343104619843,0.21428571428571427,0.2559479975252301
15,30,0.5012909595058057,0.514714696478299,0.5281384334507924,0.0,0.0,0.0,0.5012909595058057,0.514714696478299,0.5281384334507924,0.0,0.0,0.0,0.9769646393958888,0.9792344104001164,0.9815041814043439,0.04527940956617864,0.07142857142857142,0.09757773329096421,0.926063154546337,0.9312387874144314,0.9364144202825259,0.12573734459667021,0.16326530612244897,0.20079326764822772,0.992182492709866,0.9934643502755689,0.9947462078412718,0.16316024461910028,0.20408163265306123,0.24500302068702218
16,32,0.5119623166932713,0.5249128539029346,0.537863391112598,0.0,0.0,0.0,0.5119623166932713,0.5249128539029346,0.537863391112598,0.0,0.0,0.0,0.9782966264966978,0.9804441943681032,0.9825917622395085,0.03688241480428235,0.061224489795918366,0.08556656478755438,0.9283303198509499,0.9333070544498442,0.9382837890487384,0.1165040406374922,0.15306122448979592,0.18961840834209964,0.9926418358050388,0.993940552562683,0.9952392693203271,0.17262343104619843,0.21428571428571427,0.2559479975252301
17,34,0.5176435558691574,0.5307854132124917,0.543927270555826,0.0,0.0,0.0,0.5176435558691574,0.5307854132124917,0.543927270555826,0.0,0.0,0.0,0.9798606727612252,0.9818737747663755,0.9838868767715258,0.028678794705456687,0.05102040816326531,0.07336202162107393,0.929076863265359,0.9340151680658898,0.9389534728664206,0.12573734459667021,0.16326530612244897,0.20079326764822772,0.9925524748674719,0.9938336608942194,0.995114846920967,0.16316024461910028,0.20408163265306123,0.24500302068702218
18,36,0.5219462548286244,0.5351475444133411,0.5483488339980578,0.0,0.0,0.0,0.5219462548286244,0.5351475444133411,0.5483488339980578,0.0,0.0,0.0,0.9801771349079031,0.9821360365850434,0.9840949382621837,0.020726232028476895,0.04081632653061224,0.060906421032747585,0.9330916609389798,0.937668354122235,0.9422450473054903,0.1165040406374922,0.15306122448979592,0.18961840834209964,0.992921966310957,0.994198262283275,0.9954745582555931,0.16316024461910028,0.20408163265306123,0.24500302068702218
19,38,0.5250297211610615,0.5383706344002436,0.5517115476394256,0.0,0.0,0.0,0.5250297211610615,0.5383706344002436,0.5517115476394256,0.0,0.0,0.0,0.9808969353012758,0.9826410910397455,0.9843852467782153,0.028678794705456687,0.05102040816326531,0.07336202162107393,0.93625469098397,0.940505120444979,0.9447555499059881,0.13502304554213707,0.17346938775510204,0.211915729968067,0.9926017707925675,0.9938827391455414,0.9951637074985152,0.16316024461910028,0.20408163265306123,0.24500302068702218
20,40,0.5319706637563275,0.5449166405506125,0.5578626173448975,0.0,0.0,0.0,0.5319706637563275,0.5449166405506125,0.5578626173448975,0.0,0.0,0.0,0.9819785439202325,0.9836796715785492,0.9853807992368658,0.028678794705456687,0.05102040816326531,0.07336202162107393,0.9380421183488437,0.9421367660842264,0.9462314138196091,0.15373745534626646,0.19387755102040816,0.23401764669454986,0.9942107928410333,0.9952664417263027,0.9963220906115722,0.17262343104619843,0.21428571428571427,0.2559479975252301
21,42,0.5386332842970835,0.5507875230353703,0.5629417617736571,0.0,0.0,0.0,0.5386332842970835,0.5507875230353703,0.5629417617736571,0.0,0.0,0.0,0.9827480080703986,0.9843567225115175,0.9859654369526364,0.013121412141391758,0.030612244897959183,0.04810307765452661,0.9406293358681102,0.9443338853145595,0.9480384347610089,0.1443574714856366,0.1836734693877551,0.22298946728987362,0.9946481940422226,0.9956764547814302,0.9967047155206378,0.17262343104619843,0.21428571428571427,0.2559479975252301
22,44,0.541094511410448,0.5532380176358309,0.5653815238612139,0.0,0.0,0.0,0.541094511410448,0.5532380176358309,0.5653815238612139,0.0,0.0,0.0,0.9830279124076732,0.9846862370572831,0.986344561706893,0.013121412141391758,0.030612244897959183,0.04810307765452661,0.9378011845898663,0.9417686477445901,0.945736110899314,0.1443574714856366,0.1836734693877551,0.22298946728987362,0.9946289989222443,0.9956635147601564,0.9966980305980684,0.17262343104619843,0.21428571428571427,0.2559479975252301
23,46,0.5450722894417294,0.5574987769753755,0.5699252645090217,0.0,0.0,0.0,0.5450722894417294,0.5574987769753755,0.5699252645090217,0.0,0.0,0.0,0.984142851074095,0.9855323362431407,0.9869218214121864,0.006051990650762059,0.02040816326530612,0.034764335879850186,0.9405116421397022,0.9441571787506069,0.9478027153615116,0.12573734459667021,0.16326530612244897,0.20079326764822772,0.994525139166213,0.9955453907593375,0.9965656423524619,0.18212489512726224,0.22448979591836735,0.2668546967094724
24,48,0.547053805821781,0.5595453570106504,0.5720369081995199,0.0,0.0,0.0,0.547053805821781,0.5595453570106504,0.5720369081995199,0.0,0.0,0.0,0.9839624632264734,0.9854658636298411,0.9869692640332088,0.006051990650762059,0.02040816326530612,0.034764335879850186,0.9394551735594204,0.9430028253534436,0.9465504771474668,0.12573734459667021,0.16326530612244897,0.20079326764822772,0.99457995519161,0.995600799270249,0.996621643348888,0.17262343104619843,0.21428571428571427,0.2559479975252301
25,50,0.5507047562613574,0.5629600361735883,0.5752153160858191,0.0,0.0,0.0,0.5507047562613574,0.5629600361735883,0.5752153160858191,0.0,0.0,0.0,0.98451405758303,0.9858770214120262,0.9872399852410223,0.006051990650762059,0.02040816326530612,0.034764335879850186,0.9400974345771668,0.9438314308711928,0.9475654271652189,0.13502304554213707,0.17346938775510204,0.211915729968067,0.9951531831301467,0.9961436001857423,0.997134017241338,0.17262343104619843,0.21428571428571427,0.2559479975252301


==> results/gridworld_result_exp3.csv <==
,num_thetas,behavioral_cloning_normalized_reward_lower,behavioral_cloning_normalized_reward_mean,behavioral_cloning_normalized_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,constraint_learning_normalized_reward_lower,constraint_learning_normalized_reward_mean,constraint_learning_normalized_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,known_reward_irl_max_ent_normalized_reward_lower,known_reward_irl_max_ent_normalized_reward_mean,known_reward_irl_max_ent_normalized_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_normalized_reward_lower,shared_reward_irl_max_ent_normalized_reward_mean,shared_reward_irl_max_ent_normalized_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_normalized_reward_lower,vanilla_irl_max_ent_normalized_reward_mean,vanilla_irl_max_ent_normalized_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper
0,1,0.5396521262840743,0.5511252018541208,0.5625982774241673,0.1202847578415528,0.15789473684210525,0.19550471584265772,0.5327707671054769,0.5421131463651425,0.5514555256248082,0.0,0.0,0.0,0.9627714011905539,0.9679966592271483,0.9732219172637426,0.37832482442052434,0.42857142857142855,0.47881803272233275,0.8219704308216881,0.8318937104413866,0.8418169900610851,0.22047898782773484,0.2653061224489796,0.3101332570702244,0.987286471945661,0.9884091615002466,0.9895318510548322,0.3824190286846686,0.4329896907216495,0.4835603527586304
1,2,0.6075527561946128,0.6182345167974652,0.6289162774003176,0.10512649119802231,0.14,0.17487350880197772,0.5859312478153078,0.5945690197876815,0.6032067917600552,0.0,0.0,0.0,0.9843875310684151,0.9860057879327552,0.9876240447970952,0.38024301480437567,0.43,0.4797569851956243,0.9282455387467718,0.9329316152739243,0.9376176918010768,0.27311738277378494,0.32,0.36688261722621507,0.9946636021085259,0.9953643621854823,0.9960651222624387,0.4397581606204309,0.49,0.5402418393795692
2,4,0.6730033655150159,0.681988924602713,0.69097448369041,0.10512649119802231,0.14,0.17487350880197772,0.6375815616006854,0.644766022966555,0.6519504843324248,0.0,0.0,0.0,0.9835696573212495,0.9851743765675723,0.9867790958138952,0.33121682687854365,0.38,0.42878317312145636,0.9654306337826625,0.9679822760036267,0.970533918224591,0.30206275145588973,0.35,0.3979372485441102,0.9977706447233625,0.9983958027004787,0.9990209606775948,0.4343640528584823,0.48484848484848486,0.5353329168384875
3,6,0.6940525473910093,0.7019912867679173,0.7099300261448254,0.13224748319313634,0.17,0.20775251680686369,0.6551754574740123,0.6615025861595752,0.6678297148451382,0.0,0.0,0.0,0.9882482746736557,0.9893184795721949,0.990388684470734,0.29546675284676865,0.3434343434343434,0.3914019340219182,0.9773587551270496,0.979054609870615,0.9807504646141804,0.36056889295762895,0.41,0.459431107042371,0.9989851104893637,0.9995713438664794,1.000157577243595,0.4545454545454546,0.5050505050505051,0.5555555555555556
4,8,0.7075063888900606,0.7152316037901203,0.72295681869018,0.13224748319313634,0.17,0.20775251680686369,0.6656372019763138,0.6717762339683645,0.6779152659604152,0.0,0.0,0.0,0.9900515370889408,0.9911506500789787,0.9922497630690167,0.2635176801288268,0.31,0.3564823198711732,0.980484881170219,0.9820658556547415,0.9836468301392639,0.34097928699998026,0.39,0.43902071300001977,0.9995415622443743,1.0000747188955277,1.000607875546681,0.4397581606204308,0.49,0.5402418393795692
5,10,0.7193981949052412,0.726775465638616,0.7341527363719907,0.13224748319313634,0.17,0.20775251680686369,0.674904369374765,0.6806767462810296,0.6864491231872942,0.0,0.0,0.0,0.9920349096877885,0.992964160412969,0.9938934111381494,0.30206275145588973,0.35,0.3979372485441102,0.983895633583231,0.985163697852438,0.986431762121645,0.3507634036082669,0.4,0.44923659639173313,0.99989559606483,1.0004335187359679,1.0009714414071056,0.4597581606204309,0.51,0.5602418393795692
6,12,0.7233273041586306,0.7303979905920545,0.7374686770254784,0.15979848738963154,0.2,0.24020151261036848,0.6790223470724194,0.6845873543498989,0.6901523616273785,0.0,0.0,0.0,0.9945548810247261,0.9953797045823835,0.9962045281400408,0.3117581848675578,0.36,0.4082418151324422,0.9864952868587915,0.9876011842268032,0.9887070815948149,0.4,0.45,0.5,1.0001661710071956,1.0007208037334714,1.0012754364597471,0.45975816062043084,0.51,0.5602418393795692
7,14,0.7313280843138229,0.7384378569788164,0.7455476296438098,0.12443261550728682,0.16161616161616163,0.19879970772503644,0.686213770208566,0.6917612849562016,0.6973087997038372,0.0,0.0,0.0,0.9950973631844704,0.9958608541719325,0.9966243451593946,0.29239047714304767,0.34,0.3876095228569524,0.9876246311273459,0.9886559326631975,0.9896872341990491,0.4198386441953408,0.47,0.5201613558046592,1.0003928048336665,1.0009483328011475,1.0015038607686284,0.4497481092370394,0.5,0.5502518907629605
8,16,0.7436363043483329,0.750349323286447,0.757062342224561,0.12315470508225294,0.16,0.19684529491774705,0.6945811281527893,0.6997222644909716,0.704863400829154,0.0,0.0,0.0,0.9960412322580556,0.9967645805157184,0.9974879287733811,0.25394338135281613,0.3,0.34605661864718384,0.9887924144067309,0.9898431098337808,0.9908938052608306,0.39011123484301413,0.44,0.4898887651569859,1.0004041394352092,1.0009629643519835,1.0015217892687578,0.4497481092370394,0.5,0.5502518907629605
9,18,0.7496145063459467,0.7560148371695739,0.762415167993201,0.10512649119802231,0.14,0.17487350880197772,0.6986689341537528,0.7035837733611261,0.7084986125684994,0.0,0.0,0.0,0.9966704923258383,0.9974048696301565,0.9981392469344748,0.2827418437374739,0.33,0.3772581562625261,0.9903166483632763,0.9912946872196677,0.9922727260760592,0.4,0.45,0.5,1.0005889201436848,1.0011317469173842,1.0016745736910835,0.45975816062043084,0.51,0.5602418393795692
10,20,0.7536960936268072,0.7599821758981726,0.766268258169538,0.12315470508225294,0.16,0.19684529491774705,0.7020556551914273,0.7068817234238953,0.7117077916563633,0.0,0.0,0.0,0.9966773817595245,0.9974064589489408,0.998135536138357,0.3117581848675578,0.36,0.4082418151324422,0.9902934149787407,0.991246051871295,0.9921986887638493,0.39011123484301413,0.44,0.4898887651569859,1.0006153210238344,1.0011658052613748,1.0017162894989151,0.46978832684313215,0.52,0.5702116731568678
11,22,0.7621754924626223,0.7682633773352313,0.7743512622078403,0.11411297187173633,0.15,0.18588702812826366,0.7081818460858772,0.7128401293075873,0.7174984125292975,0.0,0.0,0.0,0.9973737050163403,0.9980466939156225,0.9987196828149048,0.3018184442585279,0.35051546391752575,0.3992124835765236,0.9908283823492616,0.991755330365072,0.9926822783808824,0.3660852517777597,0.4166666666666667,0.4672480815555737,1.000668935226112,1.00123386256519,1.001798789904268,0.46445729344055875,0.5154639175257731,0.5664705416109875
12,24,0.7634515521241168,0.7697240976625107,0.7759966432009047,0.10846284236228845,0.14432989690721648,0.1801969514521445,0.7104827415715467,0.7151933506855096,0.7199039597994725,0.0,0.0,0.0,0.9971598726919849,0.9978673430494397,0.9985748134068945,0.298258947044865,0.3473684210526316,0.3964778950603982,0.9909060761972398,0.9918427703661368,0.9927794645350337,0.38049302063533164,0.43157894736842106,0.4826648741015105,1.0007112219142285,1.001287910609713,1.0018645993051976,0.4536949527835121,0.5052631578947369,0.5568313630059617
13,26,0.7700750598622678,0.7761371796421076,0.7821992994219474,0.12028475784155282,0.15789473684210525,0.1955047158426577,0.7156824888857206,0.7201807235030214,0.7246789581203222,0.0,0.0,0.0,0.997147452041092,0.997839621548348,0.9985317910556041,0.27795612245907,0.3263157894736842,0.3746754564882985,0.9913884800911656,0.9922948237288335,0.9932011673665013,0.40129246517382355,0.45263157894736844,0.5039706927209133,1.0008338364083829,1.0013977165966714,1.00196159678496,0.4536949527835121,0.5052631578947369,0.5568313630059617
14,28,0.7752426021769779,0.781286553889043,0.7873305056011081,0.12028475784155282,0.15789473684210525,0.1955047158426577,0.7192620331933915,0.7237387630934253,0.7282154929934591,0.0,0.0,0.0,0.9978221597902022,0.9984123867159798,0.9990026136417574,0.298258947044865,0.3473684210526316,0.3964778950603982,0.9912712175766858,0.9922372362270865,0.9932032548774872,0.38049302063533164,0.43157894736842106,0.4826648741015105,1.0009692113097122,1.0015266781312615,1.0020841449528108,0.4536949527835121,0.5052631578947369,0.5568313630059617
15,30,0.7759522176543773,0.7820384682823118,0.7881247189102464,0.12982116815621852,0.16842105263157894,0.20702093710693936,0.7198235383519552,0.7242785116848787,0.7287334850178021,0.0,0.0,0.0,0.9980032575815729,0.9985835051616837,0.9991637527417945,0.27795612245907003,0.3263157894736842,0.3746754564882984,0.9915265537289,0.9924643287406935,0.9934021037524869,0.370128479279274,0.42105263157894735,0.4719767838786207,1.0009409494928658,1.001506007208575,1.0020710649242843,0.4536949527835121,0.5052631578947369,0.5568313630059617
16,32,0.7775015391286219,0.7835830898940881,0.7896646406595543,0.12982116815621852,0.16842105263157894,0.20702093710693936,0.7175783333936253,0.7220708548414698,0.7265633762893143,0.0,0.0,0.0,0.9976081073902842,0.9982430986831966,0.998878089976109,0.26784596947680256,0.3157894736842105,0.36373297789161846,0.9915923246502707,0.9925151402439352,0.9934379558375996,0.38049302063533164,0.43157894736842106,0.4826648741015105,1.0008652785168763,1.0014356843971979,1.0020060902775194,0.4536949527835121,0.5052631578947369,0.5568313630059617
17,34,0.7788118782113792,0.7847931282502151,0.790774378289051,0.12028475784155282,0.15789473684210525,0.1955047158426577,0.7151495910816569,0.7193632505990656,0.7235769101164743,0.0,0.0,0.0,0.9976690033370224,0.9983549285224409,0.9990408537078594,0.23768955151682752,0.28421052631578947,0.3307315011147514,0.99271408412758,0.9936135218858064,0.9945129596440329,0.39088107926607657,0.4421052631578947,0.4933294470497129,1.0008968857130554,1.0014641334223957,1.002031381131736,0.4536949527835121,0.5052631578947369,0.5568313630059617
18,36,0.7822527490187801,0.7882978436073981,0.7943429381960161,0.1394121420391751,0.17894736842105263,0.21848259480293017,0.7142734561531807,0.7187274763975773,0.7231814966419738,0.0,0.0,0.0,0.9975915565528389,0.998271946617273,0.9989523366817071,0.25776427074910907,0.30526315789473685,0.3527620450403646,0.9926445620980654,0.9935208618487635,0.9943971615994617,0.41172702197359673,0.4631578947368421,0.5145887675000874,1.0009539505162646,1.0015168552242266,1.0020797599321887,0.4536949527835121,0.5052631578947369,0.5568313630059617
19,38,0.7833565186217487,0.7893533857512555,0.7953502528807622,0.1394121420391751,0.17894736842105263,0.21848259480293017,0.7152004682232251,0.7197203175512362,0.7242401668792473,0.0,0.0,0.0,0.9975028302087969,0.9981983449659214,0.9988938597230459,0.2504501450374065,0.2978723404255319,0.3452945358136573,0.9927176379484142,0.9935561566461066,0.9943946753437991,0.3952551490508883,0.44680851063829785,0.4983618722257074,1.000920319251841,1.0014792164585182,1.0020381136651955,0.4588024499972568,0.5106382978723404,0.562474145747424
20,40,0.7888496660675415,0.7944327286190769,0.8000157911706123,0.14093933912059187,0.18085106382978725,0.22076278853898262,0.7154565473679426,0.7198467270291837,0.7242369066904248,0.0,0.0,0.0,0.9975669914325209,0.9982515468553557,0.9989361022781904,0.22014059738222824,0.26595744680851063,0.311774296234793,0.9933259894330507,0.9941136949987646,0.9949014005644784,0.3952551490508883,0.44680851063829785,0.4983618722257074,1.0009906189347886,1.0015580725529378,1.002125526171087,0.44815241526347876,0.5,0.5518475847365213
21,42,0.7903797810558447,0.7961941739704562,0.8020085668850677,0.12160016194132361,0.1595744680851064,0.19754877422888917,0.7138859069781331,0.7187583853591895,0.7236308637402458,0.0,0.0,0.0,0.9975884597617656,0.9982490069669329,0.9989095541721001,0.2023301061003185,0.24731182795698925,0.29229354981365996,0.9938894976367667,0.9946987332955972,0.9955079689544277,0.3784907279014286,0.43010752688172044,0.48172432586201225,1.0009498763871847,1.0015236144536774,1.0020973525201702,0.44249806604928676,0.4946236559139785,0.5467492457786702
22,44,0.7926842890126552,0.7985188415195719,0.8043533940264885,0.12294467569567372,0.16129032258064516,0.1996359694656166,0.7125700173708001,0.7175227500322718,0.7224754826937436,0.0,0.0,0.0,0.9976640678618992,0.9983359614497416,0.9990078550375839,0.23278052080561154,0.27956989247311825,0.326359264140625,0.9936222401601621,0.9944378906286447,0.9952535410971274,0.3890975369347842,0.44086021505376344,0.49262289317274266,1.0009817907284346,1.0015519610607886,1.0021221313931425,0.44249806604928676,0.4946236559139785,0.5467492457786702
23,46,0.794091508520054,0.799854154432798,0.805616800345542,0.13269448263206957,0.17204301075268819,0.2113915388733068,0.7114877456519317,0.7160779890726456,0.7206682324933595,0.0,0.0,0.0,0.9977632655450964,0.9984328889388722,0.9991025123326479,0.21483844397703,0.2608695652173913,0.3069006864577526,0.9938398945627698,0.9946642020318002,0.9954885095008306,0.3890975369347842,0.44086021505376344,0.49262289317274266,1.0009779512626191,1.0015485869354874,1.0021192226083557,0.44249806604928676,0.4946236559139785,0.5467492457786702
24,48,0.7977657825019937,0.8035312813671338,0.8092967802322739,0.16226561586989424,0.20430107526881722,0.2463365346677402,0.7138107358013288,0.7182807083069815,0.7227506808126343,0.0,0.0,0.0,0.9978585812730033,0.9985359077579327,0.999213234242862,0.20693773420992384,0.25274725274725274,0.29855677128458163,0.9940135883431581,0.9948292124010251,0.995644836458892,0.3935484825165723,0.44565217391304346,0.4977558653095146,1.0009449410877125,1.0015213087369792,1.002097676386246,0.4367285796279657,0.4891304347826087,0.5415322899372517
25,50,0.8008692128643837,0.806584402790385,0.8122995927163863,0.1842631367326994,0.22826086956521738,0.27225860239773536,0.7109370414363442,0.7157113546384942,0.7204856678406443,0.0,0.0,0.0,0.9977480096678385,0.9984442112250798,0.999140412782321,0.18635767160079802,0.23076923076923078,0.27518078993766354,0.9938682129416896,0.9946917470315453,0.995515281121401,0.38724228257477766,0.43956043956043955,0.49187859654610144,1.000781461201942,1.0013724377256221,1.0019634142493024,0.4308405039934138,0.4835164835164835,0.5361924630395533


==> results/gridworld_reward_constraint.csv <==
,num_thetas,constraint_learning_safe_constraint_max_lower,constraint_learning_safe_constraint_max_mean,constraint_learning_safe_constraint_max_upper,constraint_learning_normalized_reward_lower,constraint_learning_normalized_reward_mean,constraint_learning_normalized_reward_upper,known_reward_irl_max_margin_safe_constraint_max_lower,known_reward_irl_max_margin_safe_constraint_max_mean,known_reward_irl_max_margin_safe_constraint_max_upper,known_reward_irl_max_margin_normalized_reward_lower,known_reward_irl_max_margin_normalized_reward_mean,known_reward_irl_max_margin_normalized_reward_upper,shared_reward_irl_max_margin_safe_constraint_max_lower,shared_reward_irl_max_margin_safe_constraint_max_mean,shared_reward_irl_max_margin_safe_constraint_max_upper,shared_reward_irl_max_margin_normalized_reward_lower,shared_reward_irl_max_margin_normalized_reward_mean,shared_reward_irl_max_margin_normalized_reward_upper,vanilla_irl_max_margin_safe_constraint_max_lower,vanilla_irl_max_margin_safe_constraint_max_mean,vanilla_irl_max_margin_safe_constraint_max_upper,vanilla_irl_max_margin_normalized_reward_lower,vanilla_irl_max_margin_normalized_reward_mean,vanilla_irl_max_margin_normalized_reward_upper
0,1,-0.20175648930547285,-0.18243059134560863,-0.1631046933857444,0.8893419411556566,0.9095504601720834,0.9297589791885102,-0.045363089626894816,0.05176451575661856,0.14889212114013195,0.9194000759332551,0.9379553526587916,0.9565106293843281,-0.001089963743439365,0.12707438093800363,0.2552387256194466,0.916429719247506,0.9350939387057843,0.9537581581640625,0.05236831025317562,0.18800469533013148,0.32364108040708733,0.9179339249969637,0.9365651087256384,0.955196292454313
1,2,-0.15189576919552758,-0.13469631539222351,-0.11749686158891945,0.9641003559231001,0.9729031424698693,0.9817059290166386,0.026962959881455556,0.1384612643018762,0.24995956872229683,0.9714050288090523,0.9786034977058379,0.9858019666026234,-0.017669594560117047,0.1105739859728006,0.23881756650571825,0.9441520295961078,0.9578909141463715,0.9716297986966352,-0.030327203087642154,0.06640489669546448,0.1631369964785711,0.9758449376547784,0.9829868088292455,0.9901286800037126
2,4,-0.13055685640314169,-0.11365455142588717,-0.09675224644863266,0.9787315207662,0.9846027481048985,0.9904739754435969,0.15364784504579374,0.32149447248942997,0.4893410999330662,0.9815304354100423,0.9886602898307398,0.9957901442514374,-0.08110164759857803,-0.00731003288889349,0.06648158182079104,0.9489317577808694,0.9609521415058675,0.9729725252308656,-0.014876948738101262,0.092459196034659,0.19979534080741929,0.9584733833943584,0.9691672447654027,0.9798611061364471
3,6,-0.1276699652397935,-0.11060580699162641,-0.09354164874345933,0.9858606007881066,0.9900726862247193,0.9942847716613321,0.06272033572738567,0.2166844527767632,0.37064856982614075,0.9942462084379843,1.0000431995266537,1.0058401906153231,-0.0853795861798878,-0.020195343822372674,0.04498889853514246,0.9636071176652947,0.9727823142027151,0.9819575107401355,-0.0508421220943863,0.04233055845319474,0.1355032390007758,0.9471348883742987,0.9609604187400503,0.974785949105802
4,8,-0.12282842756146564,-0.10634011132171002,-0.0898517950819544,0.9924164573104907,0.9940548227600133,0.995693188209536,0.06852544308829336,0.20131166381758336,0.3340978845468734,0.9954323188372743,0.9996062963043898,1.0037802737715054,-0.08280069882644377,-0.0004215594342319239,0.0819575799579799,0.9748163175031662,0.9807105277089128,0.9866047379146593,-0.052903083517294065,0.040310356432992724,0.13352379638327952,0.9629295278683696,0.9723262732537156,0.9817230186390615
5,10,-0.1218967403822835,-0.10536582006784469,-0.08883489975340587,0.9926189503676791,0.9946042193223767,0.9965894882770744,0.19274132353114068,0.38450691658231645,0.5762725096334922,1.0003097516891415,1.0155281227727726,1.0307464938564037,-0.0889531853016823,-0.06314127344828524,-0.037329361594888186,0.9748139753581777,0.9809088891400379,0.9870038029218982,-0.04948059457869859,0.043709281112940424,0.13689915680457942,0.955673239889171,0.968287167218711,0.980901094548251
6,12,-0.1208634021543036,-0.10449639252324976,-0.0881293828921959,0.9918996178815486,0.9947039944938397,0.9975083711061309,0.2103235669832062,0.4021622733051854,0.5940009796271646,1.006153870411402,1.01717116069951,1.028188450987618,-0.09427329169368369,-0.06852847883549062,-0.04278366597729756,0.9650340889583474,0.9721495853230193,0.9792650816876912,-0.0630301508092865,-0.03228398488032555,-0.001537818951364598,0.9611854030360919,0.9716226148596017,0.9820598266831114
7,14,-0.11925978687138,-0.10286931799773308,-0.08647884912408615,0.9935058862005316,0.9951593398668392,0.9968127935331469,0.2599671291992224,0.459895925002685,0.6598247208061476,1.0070992807135477,1.0191623691269136,1.0312254575402795,-0.09351267982995884,-0.06804563598702035,-0.042578592144081856,0.9671408871036199,0.9746862185724114,0.982231550041203,-0.07778097997825831,-0.05380688257955824,-0.029832785180858183,0.9600642300062117,0.9700528328202809,0.9800414356343501
8,16,-0.11925978732910197,-0.10286931835069225,-0.08647884937228253,0.9861959015624625,0.9914375317695575,0.9966791619766525,0.13807246401369233,0.3098717870842609,0.48167111015482944,1.0000871191849214,1.0104582716166917,1.0208294240484619,-0.09014529403266838,-0.0645556023332884,-0.038965910633908425,0.9742803604335671,0.980112941990881,0.9859455235481948,-0.07131431144358434,-0.04582488251573244,-0.020335453587880543,0.9557080558190629,0.9665129096466794,0.9773177634742958
9,18,-0.11809612707440832,-0.10185921705965538,-0.08562230704490244,0.9903646442568171,0.9935610553751343,0.9967574664934514,0.1470128143612907,0.31885435144922314,0.49069588853715557,1.0012113846855086,1.0127544475738761,1.0242975104622436,-0.08232910550383407,-0.05119982231084171,-0.02007053911784935,0.9747123305357859,0.9802626881787647,0.9858130458217436,-0.0774352334198122,-0.05399791877825478,-0.030560604136697353,0.9665488773555266,0.9740204050008529,0.9814919326461791
10,20,-0.11240023110117357,-0.09679748835480281,-0.08119474560843205,0.9748598504004903,0.9833217805746827,0.9917837107488751,0.15500689668126416,0.3270766705309601,0.4991464443806561,0.9987197906994324,1.006538150039633,1.014356509379834,-0.08083496743748397,-0.049706878452270425,-0.018578789467056885,0.9762740371665904,0.9817391947213001,0.9872043522760098,-0.07825671716661642,-0.05480355816107475,-0.03135039915553308,0.9629448984879778,0.9712030719443144,0.979461245400651
11,22,-0.1119202081810561,-0.09629725631837607,-0.08067430445569605,0.9892911915448201,0.9937097581330252,0.9981283247212303,0.1234897565174716,0.27753926625249153,0.43158877598751144,0.9993796704910667,1.007571703434215,1.0157637363773635,-0.09096229938850921,-0.06666168744607348,-0.042361075503637755,0.9809031023102381,0.985502472911543,0.9901018435128479,-0.0769774094833582,-0.05354965703716762,-0.030121904590977036,0.9476516377721129,0.958879452591281,0.9701072674104492
12,24,-0.11006053996335949,-0.09456457173328896,-0.07906860350321843,0.9977539469787902,0.9983049665243025,0.9988559860698147,0.12324412025710027,0.2775800363822964,0.4319159525074925,1.002827050193185,1.0106323628990366,1.018437675604888,-0.07794378865396079,-0.04694392107816159,-0.01594405350236239,0.976377140590341,0.9819607025944731,0.9875442645986052,-0.07480826164452391,-0.05141722157139882,-0.028026181498273735,0.9608171580398042,0.969314122517556,0.9778110869953078
13,26,-0.11006054181740924,-0.09456457338203988,-0.07906860494667053,0.9979219025654706,0.9983876724601143,0.9988534423547579,0.15837838276917798,0.3291467192980034,0.49991505582682877,1.0017253001217632,1.0093240221150404,1.0169227441083175,-0.0789093220533228,-0.04794505238940513,-0.016980782725487455,0.9644351444257842,0.9742444311763747,0.9840537179269653,-0.0805423811848549,-0.056861502644371675,-0.033180624103888445,0.9454507776818656,0.9570078089186623,0.9685648401554591
14,28,-0.11006054139133246,-0.09456457299792333,-0.07906860460451419,0.9968215589923538,0.9979507888322479,0.9990800186721419,0.16065712817101765,0.33139138820933883,0.50212564824766,1.0033172261749461,1.0118046023999092,1.0202919786248723,-0.08574664465832812,-0.060290731401750806,-0.03483481814517349,0.963555954302272,0.9720551088513975,0.9805542634005229,-0.07827541235384425,-0.05520922956927919,-0.032143046784714135,0.9516602757557586,0.9626822529031991,0.9737042300506396
15,30,-0.11006054103736118,-0.09456457258172496,-0.07906860412608874,0.9923837651833559,0.9949366345139402,0.9974895038445245,0.17093365295452184,0.3434088799802237,0.5158841070059255,1.0024000194020781,1.0097258568318894,1.0170516942617007,-0.09130419578217609,-0.06703229684897698,-0.04276039791577786,0.9638529203921686,0.9720316075343749,0.9802102946765812,-0.07836067389077947,-0.05529834397585278,-0.03223601406092609,0.9499341795054705,0.9610350931451422,0.9721360067848139
16,32,-0.1100605409228293,-0.09456457254980773,-0.07906860417678616,0.9896095382634685,0.9939986248579897,0.9983877114525109,0.15897501436951456,0.3199522533054713,0.480929492241428,0.9987895582098675,1.0041957915504018,1.009602024890936,-0.08782634311816231,-0.06242316686751961,-0.0370199906168769,0.9624696399639575,0.9714630366782504,0.9804564333925433,-0.07905460578351502,-0.0559274720592352,-0.03280033833495538,0.9576549065657766,0.9680182476465753,0.978381588727374
17,34,-0.10962237274408576,-0.094164819744377,-0.07870726674466824,0.9966981210566536,0.9978130834144163,0.9989280457721791,0.25115670305084054,0.4396902883006261,0.6282238735504118,1.0069641501486148,1.0163444665616967,1.0257247829747786,-0.081252993072544,-0.0501897213007407,-0.01912644952893742,0.9659683320466943,0.9735385663718636,0.981108800697033,-0.08020751283796373,-0.05704980651490299,-0.03389210019184225,0.9554322249520725,0.9659123251135213,0.9763924252749702
18,36,-0.10863701659260684,-0.09315472003715466,-0.07767242348170249,0.9994064731628257,0.9995574128542171,0.9997083525456084,0.23640121435847258,0.42564221579827066,0.6148832172380687,1.0134468373587937,1.0240226759688895,1.0345985145789853,-0.08439088625093921,-0.053444491222177294,-0.02249809619341538,0.9670038954460407,0.9743829385307781,0.9817619816155154,-0.07998723189843131,-0.056858822186577715,-0.03373041247472412,0.9483105271022347,0.9604123953500765,0.9725142635979183
19,38,-0.10863701646368527,-0.09315471987764336,-0.07767242329160144,0.9990505160326293,0.9994076006107545,0.9997646851888797,0.24536522251123916,0.432414181087278,0.6194631396633169,1.0158898667754093,1.0273006550944304,1.0387114434134515,-0.08222951517339079,-0.051312055756408494,-0.0203945963394262,0.972702442702122,0.9786889199458397,0.9846753971895574,-0.07998723189843131,-0.056858822186577715,-0.03373041247472412,0.9487101475236227,0.9608193909965425,0.9729286344694622
20,40,-0.10686751120182787,-0.09143389650976343,-0.07600028181769898,0.9984626157827694,0.9989707462687957,0.9994788767548219,0.2939823165995957,0.49541774890713697,0.6968531812146782,1.0181041697540747,1.0284750708104682,1.0388459718668617,-0.08439088625093921,-0.053444491222177294,-0.02249809619341538,0.9664921079014549,0.9739793151388896,0.9814665223763243,-0.07779831297337222,-0.054838620166375696,-0.03187892735937917,0.9577985826243384,0.9680648353055625,0.9783310879867867
21,42,-0.1068675101178873,-0.09143389553967726,-0.07600028096146723,0.9983107269292397,0.9988425961544787,0.9993744653797176,0.2861558516722243,0.4870367826967292,0.687917713721234,1.0180777528679952,1.0282738746021995,1.038469996336404,-0.09017859791520023,-0.06466783577885518,-0.03915707364251013,0.9634906723106949,0.9719862392496168,0.9804818061885388,-0.07925726728430546,-0.05603970550480197,-0.03282214372529848,0.9581181323045304,0.9683916516132997,0.978665170922069
22,44,-0.10785394184478725,-0.09244399770862684,-0.07703405357246643,0.9913289886468357,0.9952422005751951,0.9991554125035544,0.2733951308487297,0.4694591780249016,0.6655232252010735,1.0122393823120823,1.0218942390958603,1.0315490958796383,-0.09673661576961008,-0.07253173568174914,-0.048326855593888204,0.9664735886298432,0.9739662503750027,0.9814589121201622,-0.07955563012627928,-0.0563564005776498,-0.03315717102902031,0.9582717122887898,0.96848557659679,0.9786994409047902
23,46,-0.10785394186912636,-0.09244399780102966,-0.07703405373293296,0.9911954006993674,0.9951156461720624,0.9990358916447574,0.3036831378617386,0.5106980344474669,0.7177129310331951,1.0155870076712412,1.0276687166393783,1.0397504256075154,-0.09673661576961008,-0.07253173568174914,-0.048326855593888204,0.9664970357416535,0.9739827938143122,0.9814685518869709,-0.07577320109642464,-0.052373408251444147,-0.028973615406463645,0.955379020449758,0.9657249041884924,0.9760707879272269
24,48,-0.10775904259518614,-0.0923432695449268,-0.07692749649466747,0.9976940843243712,0.9984619929971715,0.9992299016699718,0.2728641020769042,0.4699572937067262,0.6670504853365482,1.0153070610463455,1.0257004845578643,1.0360939080693832,-0.09448460177803762,-0.07039930021598034,-0.046313998653923064,0.9759701162415128,0.9815921236061717,0.9872141309708306,-0.07547413160564435,-0.05205671317859633,-0.02863929475154831,0.9509708779835092,0.9619147829782358,0.9728586879729625
25,50,-0.10765134031999418,-0.09223103616033351,-0.07681073200067284,0.9986291585051844,0.9990552202458943,0.9994812819866042,0.22148661703838746,0.404799782247345,0.5881129474563025,1.0110990442604006,1.0202320214730385,1.0293649986856763,-0.09677776764119354,-0.07253173568174914,-0.04828570372230474,0.9730027270958113,0.9790165523135652,0.9850303775313192,-0.07314230186613824,-0.05001339211940112,-0.026884482372663995,0.9486761910199264,0.9600035408722911,0.9713308907246558


==> results/highway_result_exp1.csv <==
,num_thetas,behavioral_cloning_regret_lower,behavioral_cloning_regret_mean,behavioral_cloning_regret_upper,behavioral_cloning_safe_reward_lower,behavioral_cloning_safe_reward_mean,behavioral_cloning_safe_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,behavioral_cloning_abstained_lower,behavioral_cloning_abstained_mean,behavioral_cloning_abstained_upper,behavioral_cloning_true_solution_in_safe_set_lower,behavioral_cloning_true_solution_in_safe_set_mean,behavioral_cloning_true_solution_in_safe_set_upper,constraint_learning_regret_lower,constraint_learning_regret_mean,constraint_learning_regret_upper,constraint_learning_safe_reward_lower,constraint_learning_safe_reward_mean,constraint_learning_safe_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,constraint_learning_abstained_lower,constraint_learning_abstained_mean,constraint_learning_abstained_upper,constraint_learning_true_solution_in_safe_set_lower,constraint_learning_true_solution_in_safe_set_mean,constraint_learning_true_solution_in_safe_set_upper,known_reward_irl_max_ent_regret_lower,known_reward_irl_max_ent_regret_mean,known_reward_irl_max_ent_regret_upper,known_reward_irl_max_ent_safe_reward_lower,known_reward_irl_max_ent_safe_reward_mean,known_reward_irl_max_ent_safe_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,known_reward_irl_max_ent_abstained_lower,known_reward_irl_max_ent_abstained_mean,known_reward_irl_max_ent_abstained_upper,known_reward_irl_max_ent_true_solution_in_safe_set_lower,known_reward_irl_max_ent_true_solution_in_safe_set_mean,known_reward_irl_max_ent_true_solution_in_safe_set_upper,shared_reward_irl_max_ent_regret_lower,shared_reward_irl_max_ent_regret_mean,shared_reward_irl_max_ent_regret_upper,shared_reward_irl_max_ent_safe_reward_lower,shared_reward_irl_max_ent_safe_reward_mean,shared_reward_irl_max_ent_safe_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_abstained_lower,shared_reward_irl_max_ent_abstained_mean,shared_reward_irl_max_ent_abstained_upper,shared_reward_irl_max_ent_true_solution_in_safe_set_lower,shared_reward_irl_max_ent_true_solution_in_safe_set_mean,shared_reward_irl_max_ent_true_solution_in_safe_set_upper,vanilla_irl_max_ent_regret_lower,vanilla_irl_max_ent_regret_mean,vanilla_irl_max_ent_regret_upper,vanilla_irl_max_ent_safe_reward_lower,vanilla_irl_max_ent_safe_reward_mean,vanilla_irl_max_ent_safe_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_abstained_lower,vanilla_irl_max_ent_abstained_mean,vanilla_irl_max_ent_abstained_upper,vanilla_irl_max_ent_true_solution_in_safe_set_lower,vanilla_irl_max_ent_true_solution_in_safe_set_mean,vanilla_irl_max_ent_true_solution_in_safe_set_upper
0,10,-0.24733565034365923,-0.18315099545347166,-0.11896634056328408,4.2868970358531,4.351081690743287,4.415266345633475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.122525581636121,2.2446206122943813,2.3667156429526415,0.8260258389239381,0.9537326016898917,1.0814393644558453,0.0,0.0,0.0,0.634911831771681,0.6733333333333333,0.7117548348949857,0.08137787974003195,0.10666666666666667,0.1319554535933014,0.08788295494441678,0.14777252594140525,0.20766209693839371,3.960268598351422,4.02015816934841,4.080047740345399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9686341460326084,1.027692904928024,1.0867516638234394,2.4527465018823005,2.5688294584075875,2.6849124149328745,0.35986599627456095,0.4,0.4401340037254391,0.0,0.0,0.0,0.0,0.0,0.0,2.6671945633572647,2.8027472750482785,2.9382999867392923,0.6638886582046112,0.7937750882873325,0.9236615183700537,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
1,20,-0.2536478835764382,-0.1934150691790137,-0.13318225478158918,4.3011129500714045,4.361345764468829,4.421578578866253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.356851642949218,1.4826742822947556,1.6084969216402933,1.5533703269951378,1.7156789316895174,1.877987536383897,0.0,0.0,0.0,0.46570871183331053,0.5066666666666667,0.5476246215000229,0.2240656825891289,0.26,0.2959343174108711,0.2612118870991464,0.36173479883747,0.4622577105757936,3.7056729847140217,3.8061958964523455,3.906718808190669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9346443379618563,0.9934931508159015,1.0523419636699467,2.4862513634048393,2.6030292125197096,2.71980706163458,0.3533146948718587,0.3933333333333333,0.43335197179480794,0.0,0.0,0.0,0.0,0.0,0.0,3.3503792033035302,3.4313806058198217,3.5123820083361132,0.12799361954750993,0.1651417575157893,0.20228989548406867,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
2,30,-0.2651137420117107,-0.21190188096329496,-0.15869001991487924,4.326620715204694,4.37983257625311,4.433044437301525,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3340525480128336,1.461587434645821,1.5891223212788086,1.5789470469031794,1.7367657793384519,1.8945845117737243,0.0,0.0,0.0,0.3927374731652206,0.43333333333333335,0.4739291935014461,0.32718833838169503,0.36666666666666664,0.40614499495163825,0.2036478191875721,0.3713000360924353,0.5389522529972984,3.6289784422925164,3.7966306591973797,3.964282876102243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9518560825451569,1.0112173756999863,1.0705786688548158,2.468897939827142,2.585304987635625,2.701712035444108,0.379566111628251,0.42,0.460433888371749,0.0,0.0,0.0,0.0,0.0,0.0,3.3343100925570184,3.415630711893209,3.4969513312293996,0.15272951858710726,0.18089165144240182,0.2090537842976964,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
3,40,-0.27529782312062445,-0.22676293948118448,-0.1782280558417445,4.34615875113156,4.3946936347709995,4.443228518410439,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8969250539431048,1.0209152962888535,1.144905538634602,2.018193977199629,2.17743791769542,2.336681858191211,0.0,0.0,0.0,0.2624580771249745,0.3,0.3375419228750255,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.004070372096683678,0.1626856352865344,0.3213008984763851,3.8466297968134304,4.005245060003281,4.1638603231931315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9617752310277518,1.024078023661997,1.0863808162962423,2.4591845959758434,2.5712162685171824,2.6832479410585215,0.39229751017804293,0.43288590604026844,0.47347430190249395,0.0,0.0,0.0,0.0,0.0,0.0,3.3627538531447505,3.4442107428737643,3.525667632602778,0.1277379314964113,0.15566820202065615,0.183598472544901,0.9771179347922856,0.9865771812080537,0.9960364276238218,0.0,0.0,0.0,0.0,0.0,0.0
4,50,-0.29231972566001224,-0.2540481267673389,-0.21577652787466556,4.383707223164481,4.421978822057154,4.460250420949827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7963086809601004,0.9067270635619961,1.0171454461638918,2.140539416706956,2.291626150422277,2.4427128841375976,0.0,0.0,0.0,0.20501198671222523,0.24,0.2749880132877748,0.43243003528536905,0.47333333333333333,0.5142366313812976,0.05652520058881702,0.2736297878843654,0.4907343751799138,3.6771963201099016,3.89430090740545,4.111405494700999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0138518183636538,1.0741712236116925,1.1344906288597312,2.407644758049965,2.5223511397239187,2.6370575213978724,0.3467712029663562,0.38666666666666666,0.4265621303669771,0.0,0.0,0.0,0.0,0.0,0.0,3.327108104569196,3.4099224326205246,3.4927367606718533,0.16022775316412358,0.18659993071508643,0.2129721082660493,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
5,60,-0.30115924806099936,-0.270168893124473,-0.23917853818794665,4.407109233477762,4.438099588414288,4.469089943350815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0159118726402239,1.143532777917382,1.2711536831945403,1.9001706962389264,2.054820436066891,2.2094701758948556,0.0,0.0,0.0,0.2688910822236045,0.30666666666666664,0.34444225110972876,0.4924628644414524,0.5333333333333333,0.5742038022252143,0.05724764047407263,0.2359748595586791,0.41470207864328557,3.7532286166465303,3.9319558357311366,4.110683054815743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0313549829569348,1.099007994744035,1.1666610065311351,2.3848870070049633,2.497514368591576,2.610141730178189,0.39273747316522056,0.43333333333333335,0.47392919350144613,0.0,0.0,0.0,0.0,0.0,0.0,3.317927685563931,3.399588459642452,3.4812492337209733,0.1710779964514706,0.1969339036931592,0.2227898109348478,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
6,70,-0.3245296971211469,-0.29745937749396634,-0.2703890578667858,4.438319753156601,4.465390072783782,4.492460392410963,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6679357049947796,0.7781680022854847,0.8884002995761897,2.2733211212415214,2.4201852116987883,2.567049302156055,0.0,0.0,0.0,0.16098087468009076,0.19333333333333333,0.2256857919865759,0.47907118636907614,0.52,0.5609288136309238,0.04766355925375443,0.17548284382837798,0.3033021284030015,3.8646285668868137,3.992447851461437,4.120267136036061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.963044571959151,1.026254587797687,1.0894646036362228,2.458774794218878,2.5702677755379244,2.681760756856971,0.32067686781508603,0.36,0.39932313218491394,0.0,0.0,0.0,0.0,0.0,0.0,3.323381985260444,3.405261964041116,3.4871419428217885,0.1647673369559624,0.1912603992944954,0.2177534616330284,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
7,80,-0.3245296971211469,-0.29745937749396634,-0.2703890578667858,4.438319753156601,4.465390072783782,4.492460392410963,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4732329205437965,0.5645802145500679,0.6559275085563393,2.4925615016951617,2.633772999434205,2.7749844971732487,0.0,0.0,0.0,0.08736369581026052,0.11333333333333333,0.13930297085640614,0.5328146971187956,0.5733333333333334,0.6138519695478711,0.07390385930213612,0.18030975257651766,0.2867156458508992,3.881215049438916,3.987620942713298,4.0940268359876795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9679927987989069,1.0245730866887637,1.0811533745786206,2.4603118729591342,2.5719492766468472,2.6835866803345603,0.43243003528536905,0.47333333333333333,0.5142366313812976,0.0,0.0,0.0,0.0,0.0,0.0,3.3305466779438766,3.412278977122283,3.494011276300689,0.16228892286954485,0.18802754735209806,0.21376617183465127,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
8,90,-0.3462512364469134,-0.31173444244865534,-0.27721764845039726,4.445148343740212,4.47966513773847,4.514181931736728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3806351040637975,0.4673600448693501,0.5540849856749027,2.6028600516306057,2.730993169114923,2.8591262865992406,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.5260708064985539,0.5666666666666667,0.6072625268347794,-0.005629138797300495,0.11947465029320643,0.24457843938371338,3.923352255906101,4.048456044996608,4.173559834087115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.116298109074085,1.18696930368937,1.257640498304655,2.2896303497328443,2.409553059646241,2.529475769559638,0.38614803045212887,0.4266666666666667,0.4671853028812045,0.0,0.0,0.0,0.0,0.0,0.0,3.323517764661596,3.4064174525341877,3.4893171404067793,0.16506893604879339,0.19010491080142353,0.21514088555405367,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
9,100,-0.36608662001106096,-0.3444762746430664,-0.32286592927507185,4.4907966245648865,4.512406969932881,4.534017315300876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6226789879272635,0.7351666286577593,0.847654269388255,2.3179140202441655,2.463186585326514,2.608459150408862,0.0,0.0,0.0,0.1423225223921883,0.17333333333333334,0.2043441442744784,0.4924628644414524,0.5333333333333333,0.5742038022252143,0.17368781916229095,0.35785348324647626,0.5420191473306616,3.625911547959154,3.810077212043339,3.994242876127524,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.113560780046332,1.1739021772703742,1.2342435744944162,2.307551236668035,2.422620186065237,2.5376891354624393,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,3.316629745627651,3.398826729314582,3.4810237130015134,0.1709080456143606,0.19769563402102946,0.22448322242769833,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
10,110,-0.39178121625549694,-0.3635653167589858,-0.33534941726247464,4.503280112552289,4.531496012048801,4.559711911545312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.45996348765473954,0.5427987838113638,0.625634079967988,2.517958516098501,2.6555544301729093,2.7931503442473176,0.0,0.0,0.0,0.07542304238442879,0.1,0.12457695761557122,0.539566111628251,0.58,0.620433888371749,0.065413604348699,0.2154055219803749,0.36539743961205084,3.8025332556777642,3.95252517330944,4.102517090941116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0630308400990784,1.122798899161298,1.1825669582235177,2.363814489229045,2.4733007005097587,2.5827869117904725,0.3460325311457908,0.3859060402684564,0.42577954939112195,0.0,0.0,0.0,0.0,0.0,0.0,3.3166230369570178,3.397892437518285,3.479161838079552,0.17187601828939594,0.19862992581732647,0.225383833345257,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
11,120,-0.39178121625549694,-0.3635653167589858,-0.33534941726247464,4.503280112552289,4.531496012048801,4.559711911545312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1522680663563401,0.23210186805867442,0.3119356697610087,2.8395011349153214,2.9662513459255986,3.0930015569358758,0.0,0.0,0.0,0.029387108023423064,0.04666666666666667,0.06394622530991027,0.49916969147851403,0.54,0.580830308521486,0.1549942041541152,0.2561189884754279,0.35724377279674063,3.810686922493075,3.9118117068143876,4.0129364911357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1041845655589408,1.1672127524309839,1.230240939303027,2.3151681935758903,2.4293096109046273,2.543451028233364,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,3.3127543283766014,3.3944314644357574,3.4761086004949133,0.1756167166803417,0.20209089889985413,0.22856508111936655,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
12,130,-0.39178121625549694,-0.3635653167589858,-0.33534941726247464,4.503280112552289,4.531496012048801,4.559711911545312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25060268228523314,0.3354214421777582,0.4202402020702833,2.731833462665371,2.8629317718065153,2.9940300809476597,0.0,0.0,0.0,0.040544319854271704,0.06,0.07945568014572829,0.5260708064985539,0.5666666666666667,0.6072625268347794,0.06148765351137633,0.22443125953097942,0.38737486555058254,3.7805558297392325,3.9434994357588358,4.106443041778439,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1135259678069958,1.1794949916807822,1.2454640155545686,2.3042657290581054,2.4208115327935986,2.537357336529092,0.3639086530801214,0.40397350993377484,0.4440383667874283,0.0,0.0,0.0,0.0,0.0,0.0,3.3150616976146154,3.3974807242391187,3.479899750863622,0.17285639249972376,0.1990416390964926,0.22522688569326146,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
13,140,-0.39178121625549694,-0.3635653167589858,-0.33534941726247464,4.503280112552289,4.531496012048801,4.559711911545312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.36828429839656507,0.45543183550552074,0.5425793726144764,2.6037211685940083,2.7429213784787523,2.8821215883634963,0.0,0.0,0.0,0.07542304238442879,0.1,0.12457695761557122,0.5260708064985539,0.5666666666666667,0.6072625268347794,0.13352014471428253,0.31775872911279013,0.5019973135112977,3.6659333817785176,3.850171966177025,4.034410550575533,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0788834165407097,1.1396972101836087,1.2005110038265077,2.3473993778487365,2.4606093142907723,2.573819250732808,0.3965857354929254,0.4370860927152318,0.4775864499375382,0.0,0.0,0.0,0.0,0.0,0.0,3.3129236106358455,3.395557914075512,3.4781922175151783,0.17579413972469007,0.20096444926009924,0.2261347587955084,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
14,150,-0.3959860839364125,-0.37074991302056903,-0.3455137421047256,4.513444437394541,4.538680608310385,4.563916779226228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23271367636922125,0.305475191151243,0.37823670593326475,2.7918594982811236,2.927918412836965,3.0639773273928066,0.0,0.0,0.0,0.020119259732597965,0.03597122302158273,0.051823186310567496,0.46823845471196124,0.5107913669064749,0.5533442791009885,0.21508742112313778,0.34870961699389297,0.48233181286464816,3.6855988824251673,3.8192210782959224,3.9528432741666775,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1343834020740358,1.1959114813477763,1.2574395606215167,2.2831888905231645,2.4006108819878347,2.518032873452505,0.39273747316522056,0.43333333333333335,0.47392919350144613,0.0,0.0,0.0,0.0,0.0,0.0,3.291857057675258,3.373485833150516,3.4551146086257742,0.19639347015225334,0.22303653018509506,0.2496795902179368,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
15,160,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2566413079512434,0.3385239089227829,0.4204065098943224,2.729033231483738,2.8598293050614902,2.9906253786392423,0.0,0.0,0.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.45237537849997717,0.49333333333333335,0.5342912881666896,0.18264055426214082,0.3141574590866921,0.44567436391124343,3.7222563313785715,3.8537732362031227,3.985290141027674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0350268829471128,1.1002606547021998,1.1654944264572868,2.377238746549008,2.493727350714614,2.61021595488022,0.35261819835940633,0.3926174496644295,0.4326167009694527,0.0,0.0,0.0,0.0,0.0,0.0,3.2983934072071914,3.3803394521766137,3.462285497146036,0.19062475204462642,0.21618291115899774,0.24174107027336905,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
16,170,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1772250819310529,0.24007916345984043,0.30293324498862795,2.8342419683272047,2.958274050524433,3.082306132721661,0.0,0.0,0.0,0.008530753112733432,0.02,0.03146924688726657,0.5328146971187956,0.5733333333333334,0.6138519695478711,0.047586485004299045,0.14033764250612935,0.23308880000795965,3.934841895281855,4.027593052783685,4.1203442102855155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.021340231626978,1.081240719265964,1.1411412069049502,2.394593493169207,2.515281644069647,2.6359697949700864,0.44571963735384457,0.4866666666666667,0.5276136959794888,0.0,0.0,0.0,0.0,0.0,0.0,3.3095483524065465,3.391384513878595,3.473220675350644,0.1795126664818653,0.20513784945701638,0.23076303243216745,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
17,180,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21825298226183157,0.2943897444465693,0.37052650663130704,2.7731749997006063,2.907510437175574,3.0418458746505412,0.0,0.0,0.0,0.03718574645093585,0.05673758865248227,0.07628943085402869,0.5255035900308576,0.5673758865248227,0.6092481830187879,-0.08229999398706504,0.08215364473127691,0.24660728344961885,3.921323411840196,4.085777050558538,4.25023068927688,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0615557726310183,1.1222287741962815,1.1829017757615448,2.3541686877771104,2.4742935891393296,2.594418490501549,0.36642504000927606,0.4066666666666667,0.4469082933240573,0.0,0.0,0.0,0.0,0.0,0.0,3.300006294745042,3.3812204531028565,3.462434611460671,0.18944480804963648,0.2153019102327551,0.24115901241587373,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
18,190,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16563793820974548,0.23828603408289656,0.31093412995604763,2.833814875496124,2.9600671799013765,3.086319484306629,0.0,0.0,0.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.5193343969039216,0.56,0.6006656030960785,0.017248110102365738,0.1517822566765828,0.2863164032507999,3.881614292039015,4.016148438613232,4.150682585187449,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.883932496507753,0.9412124234934839,0.9984923504792148,2.542167699423306,2.655309939842127,2.7684521802609483,0.36642504000927606,0.4066666666666667,0.4469082933240573,0.0,0.0,0.0,0.0,0.0,0.0,3.2900173880473065,3.371536003968954,3.4530546198906014,0.1991875385939826,0.2249863593666572,0.2507851801393318,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
19,200,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29843029379254943,0.3895198555460363,0.48060941729952317,2.67262669309782,2.808833358438237,2.9450400237786534,0.0,0.0,0.0,0.0636179066284557,0.08666666666666667,0.10971542670487763,0.5328146971187956,0.5733333333333334,0.6138519695478711,0.1532085550222714,0.2925294496368158,0.43185034425136026,3.736080351038455,3.8754012456529994,4.014722140267544,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0521207446939318,1.1197325698404268,1.1873443949869218,2.3563607274682776,2.476789793495185,2.597218859522092,0.3533146948718587,0.3933333333333333,0.43335197179480794,0.0,0.0,0.0,0.0,0.0,0.0,3.2997919001259732,3.381287357944777,3.4627828157635805,0.18689387899037488,0.21308919861723877,0.23928451824410266,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
20,210,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0551885585747665,0.11422315795292706,0.17325775733108761,2.9648105327981833,3.084130056031346,3.2034495792645084,0.0,0.0,0.0,0.003936934067401601,0.013333333333333334,0.022729732599265067,0.5530917066759428,0.5933333333333334,0.633574959990724,0.2447379258096628,0.34812857578623574,0.4515192257628087,3.716411469527006,3.819802119503579,3.9231927694801523,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9266672549723454,0.9826289808257939,1.0385907066792424,2.4892076942778116,2.6052483873457457,2.72128908041368,0.4087734794356924,0.44966442953020136,0.4905553796247103,0.0,0.0,0.0,0.0,0.0,0.0,3.286336247227612,3.3664337255779824,3.4465312039283527,0.20341590997209613,0.23008863775762914,0.25676136554316215,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
21,220,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.050729956527947526,0.11484401468758873,0.17895807284722992,2.9610626866766325,3.0835091992966843,3.205955711916736,0.0,0.0,0.0,0.008530753112733436,0.02,0.031469246887266565,0.566648028205192,0.6066666666666667,0.6466853051281414,0.2147419328272161,0.41176406190300624,0.6087861909787964,3.559144504311019,3.756166633386809,3.953188762462599,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8896229049300862,0.9529378479336975,1.0162527909373087,2.5255350800524816,2.6434571531436717,2.7613792262348618,0.37903999098237645,0.41946308724832215,0.45988618351426785,0.0,0.0,0.0,0.0,0.0,0.0,3.286734386239164,3.3672004107681883,3.447666435297213,0.20348660972544255,0.22932195256742272,0.25515729540940285,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
22,230,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06504543335202001,0.1386499968436281,0.2122545603352362,2.9392086302703233,3.059703217140645,3.1801978040109664,0.0,0.0,0.0,0.013468244055109683,0.02666666666666667,0.03986508927822365,0.5734378696330228,0.6133333333333333,0.6532287970336438,0.30293791760594974,0.40267312454937565,0.5024083314928016,3.6655223637970136,3.7652575707404394,3.8649927776838653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7914020923544721,0.8492398541068725,0.9070776158592729,2.6387326848407,2.753290127748965,2.86784757065723,0.39229751017804293,0.43288590604026844,0.47347430190249395,0.0,0.0,0.0,0.0,0.0,0.0,3.268711133420838,3.347822468438051,3.4269338034552637,0.21574520041450246,0.24869989489756014,0.2816545893806178,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
23,240,-0.38999578439365074,-0.3767673987644504,-0.3635390131352501,4.531469708425065,4.544698094054265,4.5579264796834655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.012244276636870437,0.03592235590744974,0.08408898845176993,3.042101893112137,3.1624308580768234,3.28275982304151,0.0,0.0,0.0,0.008530753112733436,0.02,0.031469246887266565,0.566648028205192,0.6066666666666667,0.6466853051281414,-0.01396074482178744,0.10608169390146091,0.22612413262470926,3.9418065626651067,4.061849001388355,4.181891440111603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.871589614855836,0.9369926963769379,1.00239577789804,2.5435018747264633,2.659529666958673,2.775557459190883,0.41255053805452524,0.4533333333333333,0.4941161286121414,0.0,0.0,0.0,0.0,0.0,0.0,3.1299208496377777,3.217899472415819,3.3058780951938602,0.31736427946342943,0.3786228909197921,0.4398815023761548,0.977270267400735,0.9866666666666667,0.9960630659325984,0.0,0.0,0.0,0.0,0.0,0.0
24,250,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03569224597242186,0.09847179806169856,0.16125135015097525,2.979753681243701,3.0998814159225745,3.220009150601448,0.0,0.0,0.0,0.013468244055109683,0.02666666666666667,0.03986508927822365,0.5870412769046003,0.6266666666666667,0.6662920564287331,0.1029045259699774,0.20986193092244293,0.31681933587490846,3.8511113594149062,3.958068764367372,4.065026169319838,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7904406247757856,0.8565435034782825,0.9226463821807793,2.6209488001250234,2.743763020996098,2.866577241867173,0.37042913054156695,0.4105960264900662,0.45076292243856547,0.0,0.0,0.0,0.0,0.0,0.0,3.17700257782037,3.258617571180564,3.3402325645407576,0.28382164113754965,0.3379047921550472,0.39198794317254476,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
25,260,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0938789760901696,0.150943374609318,0.2080077731284664,2.9251401715084695,3.0474098393749554,3.169679507241441,0.0,0.0,0.0,0.003936934067401601,0.013333333333333334,0.022729732599265067,0.5870412769046003,0.6266666666666667,0.6662920564287331,0.24611680522375146,0.3139764811576339,0.3818361570915163,3.7860945381982987,3.853954214132181,3.9218138900660637,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7651989684197934,0.8238208973535252,0.8824428262872569,2.660673717140017,2.7727014659820863,2.8847292148241555,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,2.485639017565509,2.622671404413143,2.759703791260777,0.8334405014220336,0.9738509589224683,1.114261416422903,0.977270267400735,0.9866666666666667,0.9960630659325984,0.0,0.0,0.0,0.0,0.0,0.0
26,270,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03607028104482361,0.10186064562315408,0.16765101020148454,2.9697134321377767,3.096492568361119,3.2232717045844614,0.0,0.0,0.0,0.018627670309132174,0.03333333333333333,0.04803899635753449,0.5938550050483618,0.6333333333333333,0.6728116616183049,0.03233012527268714,0.28913053723597687,0.5459309491992665,3.6219997460905486,3.8788001580538385,4.135600570017128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.781510195057916,0.8331071853002632,0.8847041755426104,2.656559142956513,2.763415178035348,2.870271213114183,0.45237537849997717,0.49333333333333335,0.5342912881666896,0.0,0.0,0.0,0.0,0.0,0.0,2.9119853786742005,3.003437176284888,3.0948889738955754,0.49468489283156003,0.5930851870507232,0.6914854812698864,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
27,280,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.023541404407718375,0.08886136119658335,0.15418131798544832,2.9883095826192507,3.1094918527876896,3.2306741229561284,0.0,0.0,0.0,0.013468244055109681,0.02666666666666667,0.03986508927822366,0.6075069619210438,0.6466666666666666,0.6858263714122894,0.15849380298912386,0.3172166154130003,0.4759394278368767,3.6919912674529387,3.850714079876815,4.009436892300691,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7859525790126816,0.8489167300239412,0.9118808810352008,2.632759255024002,2.74760563331167,2.8624520115993377,0.419169691478514,0.46,0.500830308521486,0.0,0.0,0.0,0.0,0.0,0.0,2.459379551567052,2.578142096927978,2.696904642288904,0.8892802888366181,1.0183802664076336,1.1474802439786491,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
28,290,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.125794023536429,0.21810592982103644,0.3104178361056439,2.8444254708507466,2.980247284163237,3.116069097475727,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.6211922653526856,0.66,0.6988077346473145,-0.03265612827990085,0.055217754358968384,0.1430916369978376,4.0248390582919775,4.112712940930846,4.200586823569715,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7264639656104929,0.7864459348852536,0.8464279041600143,2.6957757812332486,2.810076428450358,2.924377075667467,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,1.2443579634540192,1.385654407381541,1.526950851309063,2.029222756229573,2.21086795595407,2.392513155678567,0.9685307531127334,0.98,0.9914692468872666,0.0,0.0,0.0,0.0,0.0,0.0
29,300,-0.4043568500559152,-0.38865932991993174,-0.3729618097839483,4.540892505073764,4.556590025209747,4.572287545345731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13711309663754606,0.21404337913530835,0.29097366163307065,2.8572141903615806,2.985869170532267,3.1145241507029535,0.0,0.0,0.0,0.04082018405719581,0.06040268456375839,0.07998518507032097,0.6154156062126512,0.6543624161073825,0.6933092260021139,0.16606693875880416,0.2922304734969548,0.4183940082351054,3.7495366870547095,3.8757002217928602,4.0018637565310105,0.0,0.2,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.4168014218045962,0.47509979689657106,0.5333981719885459,3.0015294322196815,3.1204845254223623,3.239439618625043,0.4724760854646062,0.5134228187919463,0.5543695521192864,0.0,0.0,0.0,0.0,0.0,0.0,0.8818619780740208,1.0161181686550689,1.150374359236117,2.401162446819539,2.5804041946805425,2.759645942541546,0.9282587443699724,0.9466666666666667,0.965074588963361,0.0,0.0,0.0,0.0,0.0,0.0


==> results/highway_result_exp2.csv <==
,num_thetas,behavioral_cloning_regret_lower,behavioral_cloning_regret_mean,behavioral_cloning_regret_upper,behavioral_cloning_safe_reward_lower,behavioral_cloning_safe_reward_mean,behavioral_cloning_safe_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,behavioral_cloning_abstained_lower,behavioral_cloning_abstained_mean,behavioral_cloning_abstained_upper,behavioral_cloning_true_solution_in_safe_set_lower,behavioral_cloning_true_solution_in_safe_set_mean,behavioral_cloning_true_solution_in_safe_set_upper,constraint_learning_regret_lower,constraint_learning_regret_mean,constraint_learning_regret_upper,constraint_learning_safe_reward_lower,constraint_learning_safe_reward_mean,constraint_learning_safe_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,constraint_learning_abstained_lower,constraint_learning_abstained_mean,constraint_learning_abstained_upper,constraint_learning_true_solution_in_safe_set_lower,constraint_learning_true_solution_in_safe_set_mean,constraint_learning_true_solution_in_safe_set_upper,known_reward_irl_max_ent_regret_lower,known_reward_irl_max_ent_regret_mean,known_reward_irl_max_ent_regret_upper,known_reward_irl_max_ent_safe_reward_lower,known_reward_irl_max_ent_safe_reward_mean,known_reward_irl_max_ent_safe_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,known_reward_irl_max_ent_abstained_lower,known_reward_irl_max_ent_abstained_mean,known_reward_irl_max_ent_abstained_upper,known_reward_irl_max_ent_true_solution_in_safe_set_lower,known_reward_irl_max_ent_true_solution_in_safe_set_mean,known_reward_irl_max_ent_true_solution_in_safe_set_upper,shared_reward_irl_max_ent_regret_lower,shared_reward_irl_max_ent_regret_mean,shared_reward_irl_max_ent_regret_upper,shared_reward_irl_max_ent_safe_reward_lower,shared_reward_irl_max_ent_safe_reward_mean,shared_reward_irl_max_ent_safe_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_abstained_lower,shared_reward_irl_max_ent_abstained_mean,shared_reward_irl_max_ent_abstained_upper,shared_reward_irl_max_ent_true_solution_in_safe_set_lower,shared_reward_irl_max_ent_true_solution_in_safe_set_mean,shared_reward_irl_max_ent_true_solution_in_safe_set_upper,vanilla_irl_max_ent_regret_lower,vanilla_irl_max_ent_regret_mean,vanilla_irl_max_ent_regret_upper,vanilla_irl_max_ent_safe_reward_lower,vanilla_irl_max_ent_safe_reward_mean,vanilla_irl_max_ent_safe_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_abstained_lower,vanilla_irl_max_ent_abstained_mean,vanilla_irl_max_ent_abstained_upper,vanilla_irl_max_ent_true_solution_in_safe_set_lower,vanilla_irl_max_ent_true_solution_in_safe_set_mean,vanilla_irl_max_ent_true_solution_in_safe_set_upper
0,10,2.3380551056132823,2.3437063600515105,2.3493576144897386,0.8375282272396957,0.8431794816779237,0.8488307361161517,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.3401128607653052,3.431637983562072,3.523163106358839,3.469446951953614e-18,0.02872149661581684,0.05744299323163368,0.0,0.0,0.0,0.9866666666666666,0.9933333333333333,1.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.4391000764307027,0.6316439301567641,0.8241877838828255,2.6073166002735078,2.8813146743019584,3.155312748330409,0.33333333333333337,0.4666666666666667,0.6,0.0,0.0,0.0,0.0,0.0,0.0,1.4940642281456793,1.5678521592878223,1.6416400904299653,1.775075420802291,1.890247208175616,2.005418995548941,0.901667145874067,0.9256198347107438,0.9495725235474206,0.0,0.0,0.0,0.0,0.0,0.0,2.9775512038264584,3.0406759768715714,3.1038007499166844,0.3731432166800724,0.41968350330631715,0.4662237899325619,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
1,20,2.3377908715023508,2.3430131709951705,2.34823547048799,0.8386503712414438,0.8438726707342635,0.8490949702270832,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.711701943955143,2.851416656809809,2.9911313696644752,0.49853290706415077,0.6089428233680795,0.7193527396720082,0.0,0.0,0.0,0.7814124766916367,0.8133333333333334,0.84525418997503,0.09337811366159857,0.12,0.14662188633840142,0.3006278191384701,0.5376280736474676,0.774628328156465,2.6928641780437443,2.975330530811255,3.2577968835787656,0.4690692658584046,0.6,0.7309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.5039903977540179,1.5647805189315258,1.6255706401090337,1.7955670002581248,1.8937678775480284,1.9919687548379321,0.90593268902305,0.9271523178807947,0.9483719467385393,0.0,0.0,0.0,0.0,0.0,0.0,3.0073240439051894,3.072845316971369,3.138366590037549,0.34465094955071446,0.3875141632065193,0.4303773768623242,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
2,30,2.3324894696529896,2.335848452513935,2.3392074353748806,0.8476784063545536,0.851037389215499,0.8543963720764444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.4181701699096583,2.5665528401459055,2.7149355103821526,0.758101322297767,0.8938066400319832,1.0295119577661993,0.0,0.0,0.0,0.6901559141618047,0.7266666666666667,0.7631774191715287,0.136135695606362,0.16666666666666666,0.19719763772697133,0.4473865298475228,0.6682805213072057,0.8891745127668886,2.5653029202767175,2.8446780831515164,3.1240532460263153,0.2690692658584046,0.4,0.5309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.3552956406828163,1.420362067327126,1.4854284939714357,1.9334632555116689,2.0381863291524285,2.142909402793188,0.90593268902305,0.9271523178807947,0.9483719467385393,0.0,0.0,0.0,0.0,0.0,0.0,3.00214666205524,3.070429023840645,3.1387113856260496,0.3527156916962294,0.38993045633724366,0.4271452209782579,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
3,40,2.3308501758512077,2.334225790772235,2.337601405693262,0.8492844360361719,0.8526600509571989,0.8560356658782259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6461234335098585,1.7979165260546468,1.9497096185994351,1.5086811920236798,1.6624429541232417,1.8162047162228037,0.0,0.0,0.0,0.44571963735384457,0.4866666666666667,0.5276136959794888,0.19868370750960926,0.23333333333333334,0.2679829591570574,0.5775050548514502,0.775476255891278,0.9734474569311058,2.4490705306695446,2.737482348567444,3.025894166465344,0.33333333333333337,0.4666666666666667,0.6,0.0,0.0,0.0,0.0,0.0,0.0,1.4913808665522887,1.5664437388868773,1.6415066112214658,1.7758752284583663,1.8916556285765616,2.0074360286947566,0.901667145874067,0.9256198347107438,0.9495725235474206,0.0,0.0,0.0,0.0,0.0,0.0,3.0362355486407924,3.098280433684531,3.1603253187282694,0.3240269194422088,0.36207904649335754,0.4001311735445063,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
4,50,2.3308501758512077,2.334225790772235,2.337601405693262,0.8492844360361719,0.8526600509571989,0.8560356658782259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5406916664936525,1.70014190371832,1.8595921409429876,1.6063895635822352,1.7602175764595689,1.9140455893369026,0.0,0.0,0.0,0.41255053805452524,0.4533333333333333,0.4941161286121414,0.23682258082847127,0.2733333333333333,0.3098440858381954,0.02137252319899166,0.2609017648836559,0.5004310065683202,2.983476165551349,3.2520568395750664,3.5206375135987837,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.4751760240238534,1.5435348655120158,1.6118937070001782,1.8173612293718038,1.916824614665873,2.016287999959942,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,2.968768287704183,3.034968626857331,3.101168966010479,0.38247347417843813,0.4253908533205572,0.4683082324626763,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
5,60,2.324871556867323,2.3270784221654037,2.3292852874634846,0.8576005542659494,0.8598074195640303,0.8620142848621112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5143531062280953,1.6597845618010267,1.8052160173739582,1.6450084058530376,1.8005749183768618,1.956141430900686,0.0,0.0,0.0,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.28824516510501436,0.32666666666666666,0.36508816822831897,0.6313121904546266,0.7985002966048167,0.9656884027550068,2.4507437153084206,2.7144583078539055,2.9781729003993904,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.4492243422433235,1.5219020363959337,1.5945797305485438,1.8358979236337711,1.9366463600836206,2.0373947965334698,0.8762396173316745,0.9006622516556292,0.9250848859795838,0.0,0.0,0.0,0.0,0.0,0.0,3.005091561751138,3.0712610727117386,3.1374305836723395,0.35177311408654516,0.38909840746615004,0.4264237008457549,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
6,70,2.324203081670227,2.3264182189099434,2.32863335614966,0.8582524855797743,0.8604676228194906,0.862682760059207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.320559326957266,2.4598283244502044,2.599097321943143,0.8695361866786263,1.0005311557276841,1.1315261247767419,0.0,0.0,0.0,0.6211922653526856,0.66,0.6988077346473145,0.3402355931303977,0.38,0.4197644068696023,0.3665235380844615,0.5289018125097935,0.6912800869351255,2.742778949024637,2.984056791948929,3.225334634873221,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.5128272578495472,1.575896958447588,1.6389666590456287,1.7813737513657961,1.8793264630346564,1.9772791747035168,0.8754230423844288,0.9,0.9245769576155712,0.0,0.0,0.0,0.0,0.0,0.0,3.02795274721604,3.0922041259965027,3.1564555047769653,0.33197111734449347,0.3681553541813856,0.40433959101827777,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
7,80,2.324203081670227,2.3264182189099434,2.32863335614966,0.8582524855797743,0.8604676228194906,0.862682760059207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3813260247777908,1.5345241121324387,1.6877221994870866,1.77173029969473,1.9258353680454499,2.07994043639617,0.0,0.0,0.0,0.35986599627456095,0.4,0.4401340037254391,0.3467712029663562,0.38666666666666666,0.4265621303669771,0.3525089584013074,0.5462449689648762,0.7399809795284449,2.7021018085749042,2.966713635493846,3.2313254624127876,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.573066545680573,1.6540324117531624,1.7349982778257518,1.6932701645736106,1.804066955710276,1.9148637468469414,0.9305957375069723,0.9504132231404959,0.9702307087740195,0.0,0.0,0.0,0.0,0.0,0.0,2.9966939382557904,3.063604117314383,3.1305142963729753,0.3517507778706708,0.3967553628635057,0.4417599478563406,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
8,90,2.324045023350511,2.3259826283652822,2.3279202333800533,0.8589656083493805,0.8609032133641517,0.8628408183789228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.418063247829538,1.5672210881999682,1.7163789285703983,1.7391230247386429,1.8931383919779206,2.047153759217198,0.0,0.0,0.0,0.35986599627456095,0.4,0.4401340037254391,0.36642504000927606,0.4066666666666667,0.4469082933240573,0.22744308354366388,0.4963187700727486,0.7651944566018334,2.6920536750838977,3.0166398343859737,3.3412259936880497,0.33333333333333337,0.4666666666666667,0.6,0.0,0.0,0.0,0.0,0.0,0.0,1.5945402391150474,1.6764184720117454,1.7582967049084435,1.68744233536291,1.7816808954516932,1.8759194555404763,0.9305957375069723,0.9504132231404959,0.9702307087740195,0.0,0.0,0.0,0.0,0.0,0.0,3.007250423911961,3.0735653626790578,3.1398803014461545,0.34911022663951985,0.3867941174988311,0.4244780083581423,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
9,100,2.3227875501841595,2.3243277296972282,2.325867909210297,0.8610179325191369,0.8625581120322057,0.8640982915452744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2049280754121074,1.3395604592196642,1.4741928430272209,1.9736157280343873,2.1207990209582244,2.267982313882061,0.0,0.0,0.0,0.3011922653526855,0.34,0.37880773464731454,0.37956611162825094,0.42,0.46043388837174903,0.7657415777964887,0.9478352347792961,1.1299288917621035,2.2892282688993753,2.565123369679426,2.8410184704594768,0.09309550323503027,0.2,0.3069044967649698,0.0,0.0,0.0,0.0,0.0,0.0,1.9166730883592444,1.9968975535362947,2.0771220187133452,1.3643426172080106,1.4612018139271437,1.5580610106462767,0.8922199895442223,0.9173553719008265,0.9424907542574307,0.0,0.0,0.0,0.0,0.0,0.0,3.0345937193319403,3.1024183600518356,3.170243000771731,0.32457167381758656,0.3579411201260529,0.3913105664345192,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
10,110,2.3213576750095357,2.3226321462747848,2.323906617540034,0.8629792241894001,0.8642536954546491,0.8655281667198982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1462182591978958,1.2946802560855,1.4431422529731042,2.0148175711437397,2.1656792240923886,2.3165408770410374,0.0,0.0,0.0,0.281784784645854,0.32,0.358215215354146,0.3927374731652206,0.43333333333333335,0.4739291935014461,0.12495368324696507,0.3144427658828042,0.5039318485186433,2.962129751242394,3.198515838575918,3.434901925909442,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.8758498183298382,1.9617805584139691,2.0477112984981,1.392291732140754,1.4952674284144178,1.5982431246880817,0.930021019448792,0.95,0.9699789805512079,0.0,0.0,0.0,0.0,0.0,0.0,3.0166032227751973,3.0852815492731205,3.1539598757710436,0.3412244556418129,0.3763582731926716,0.4114920907435303,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
11,120,2.3213576750095357,2.3226321462747848,2.323906617540034,0.8629792241894001,0.8642536954546491,0.8655281667198982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6566989240402165,0.7925504180996128,0.9284019121590091,2.5232066247334752,2.6678090620782755,2.812411499423076,0.0,0.0,0.0,0.1672307231792384,0.2,0.23276927682076162,0.419169691478514,0.46,0.500830308521486,0.11073057231417152,0.2781966081969934,0.44566264407981526,3.0240002310341656,3.234761996261729,3.445523761489292,0.4690692658584046,0.6,0.7309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.7298403990093583,1.800509414667698,1.871178430326038,1.5589933824802078,1.6598500655101902,1.7607067485401726,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,3.0197674229849767,3.0865971364832063,3.153426849981436,0.3389838244184163,0.3737623436946824,0.40854086297094855,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
12,130,2.318012177921134,2.3204559834764966,2.3228997890318595,0.8639860526975746,0.8664298582529373,0.8688736638083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47930989634515564,0.6015239837464493,0.723738071147743,2.713349551659524,2.858835496431439,3.0043214412033543,0.0,0.0,0.0,0.1485261374018752,0.18,0.21147386259812478,0.4390711863690761,0.48,0.5209288136309238,0.5202597353236897,0.6792181934477275,0.8381766515717652,2.584909423549628,2.8337404110109947,3.0825713984723615,0.5406785089969242,0.6666666666666666,0.7926548243364091,0.0,0.0,0.0,0.0,0.0,0.0,1.7792050433146624,1.855241992071765,1.9312789408288678,1.510424288955319,1.6051174881061232,1.6998106872569274,0.9128980988873929,0.9333333333333333,0.9537685677792738,0.0,0.0,0.0,0.0,0.0,0.0,2.99300859943495,3.057730761388666,3.1224529233423826,0.3620847232782243,0.40262871878922235,0.4431727143002204,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
13,140,2.3171010732238226,2.319425996526646,2.3217509198294692,0.8651349218999648,0.867459845202788,0.8697847685056111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.49537392896870464,0.6156761275793475,0.7359783261899904,2.6975930817963443,2.844683352598541,2.9917736234007375,0.0,0.0,0.0,0.1485261374018752,0.18,0.21147386259812478,0.4723863040205112,0.5133333333333333,0.5542803626461554,0.7299009614901649,0.919995353657282,1.110089745824399,2.3107842471659907,2.59296325080144,2.8751422544368896,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.8651079869347116,1.9470602474080467,2.029012507881382,1.4088490666788205,1.5110391200553916,1.6132291734319628,0.9208366992425989,0.9421487603305785,0.963460821418558,0.0,0.0,0.0,0.0,0.0,0.0,2.9829815419815713,3.0504015801972417,3.117821618412912,0.3701803868917912,0.40995789998064724,0.44973541306950326,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
14,150,2.316853506483895,2.319104602382036,2.3213556982801773,0.8655301434492564,0.8677812393473975,0.8700323352455386,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4553207427466556,0.5752122166268973,0.6951036905071388,2.7436006828759196,2.885147263550991,3.0266938442260627,0.0,0.0,0.0,0.12381571008842525,0.15333333333333332,0.1828509565782414,0.4924628644414524,0.5333333333333333,0.5742038022252143,0.45316526114551164,0.5614334886272639,0.6697017161090162,2.759168558472475,2.9515251158314584,3.1438816731904415,0.33333333333333337,0.4666666666666667,0.6,0.0,0.0,0.0,0.0,0.0,0.0,1.8699012843940785,1.9410048075516442,2.01210833070921,1.4295014786714364,1.5193546726262444,1.6092078665810523,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,2.9973458034484186,3.0629983782651773,3.128650953081936,0.3584245517635559,0.397361101912711,0.4362976520618661,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
15,160,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4896787320242839,0.607936882086564,0.7261950321488442,2.712712836320188,2.8524225980913243,2.9921323598624605,0.0,0.0,0.0,0.1299664616999796,0.16,0.1900335383000204,0.48576336861870234,0.5266666666666666,0.5675699647146308,0.13066168379677018,0.33733185556686524,0.5440020273369603,2.9322771629770203,3.1756267488918573,3.418976334806694,0.5406785089969242,0.6666666666666666,0.7926548243364091,0.0,0.0,0.0,0.0,0.0,0.0,1.804550994321517,1.8821366071934869,1.9597222200654567,1.4725677834125355,1.5782228729844014,1.6838779625562674,0.8754230423844288,0.9,0.9245769576155712,0.0,0.0,0.0,0.0,0.0,0.0,2.979122359516953,3.0486088461946066,3.1180953328722603,0.3683485361758535,0.4046520262683753,0.44095551636089714,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
16,170,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3554298524904681,0.4749844840631605,0.5945391156358529,2.8412264937675302,2.985374996114728,3.1295234984619253,0.0,0.0,0.0,0.1299664616999796,0.16,0.1900335383000204,0.5260708064985539,0.5666666666666667,0.6072625268347794,0.4557249775192914,0.6449474356098881,0.8341698937004848,2.5947021102025563,2.868011168848834,3.141320227495112,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.803391623894184,1.875051829863344,1.946712035832504,1.4926904253890068,1.5853076503145445,1.6779248752400822,0.9128980988873929,0.9333333333333333,0.9537685677792738,0.0,0.0,0.0,0.0,0.0,0.0,3.019784734449705,3.0858546565051546,3.151924578560604,0.33630722690233356,0.3745048236727342,0.4127024204431348,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
17,180,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5265103575870947,0.662659623731909,0.7988088898767233,2.653437625590952,2.7976998564459796,2.941962087301007,0.0,0.0,0.0,0.1423225223921883,0.17333333333333334,0.2043441442744784,0.5126054299030987,0.5533333333333333,0.594061236763568,0.1816955754697248,0.4946341200337375,0.8075726645977502,2.6541415900832837,3.018324484424985,3.382507378766686,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.8685842021331864,1.9441304145010532,2.01967662686892,1.4235454254062652,1.5162290656768356,1.608912705947406,0.8902845732951223,0.9133333333333333,0.9363820933715443,0.0,0.0,0.0,0.0,0.0,0.0,2.9962894024482964,3.066573613165643,3.13685782388299,0.35712493001363554,0.39378586701224544,0.43044680401085533,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
18,190,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1357904067233867,0.22246460254246334,0.30913879836154,3.1064244393983227,3.237894877635425,3.3693653158725274,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.539566111628251,0.58,0.620433888371749,0.4462286730656445,0.5944468730058319,0.7426650729460192,2.6776273382388673,2.9185117314528903,3.1593961246669133,0.2073451756635909,0.3333333333333333,0.45932149100307573,0.0,0.0,0.0,0.0,0.0,0.0,1.8161911391502636,1.8923678158652868,1.96854449258031,1.4744039165322045,1.5679916643126017,1.661579412092999,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,3.0294456742360643,3.096073508492687,3.16270134274931,0.3305786479279999,0.3642859716852013,0.39799329544240275,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
19,200,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1441220011958321,0.24491333571159493,0.34570467022735774,3.072177305693127,3.2028049915655545,3.333432677437982,0.0,0.0,0.0,0.052331428369167085,0.0738255033557047,0.09531957834224232,0.5469194479488245,0.587248322147651,0.6275771963464775,0.6035472908337985,0.8069125952066388,1.0102778995794792,2.4218504879553637,2.7060460092520833,2.990241530548803,0.2690692658584046,0.4,0.5309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.7525842566735075,1.8238683069126838,1.89515235715186,1.54289911338473,1.6364911732652048,1.7300832331456795,0.9128980988873929,0.9333333333333333,0.9537685677792738,0.0,0.0,0.0,0.0,0.0,0.0,3.0029404986332815,3.0692525080052655,3.1355645173772495,0.35257510981651835,0.391106972172623,0.4296388345287277,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
20,210,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2874944107304309,0.4042172760729773,0.5209401414155237,2.9236148565460636,3.056142204104911,3.1886695516637587,0.0,0.0,0.0,0.06950195953050042,0.09333333333333334,0.11716470713616625,0.5734378696330228,0.6133333333333333,0.6532287970336438,0.5097723520689819,0.7146617720558937,0.9195511920428054,2.5253789202046018,2.7982968324028286,3.0712147446010554,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.747003265826506,1.814098395738614,1.8811935256507222,1.55058261942003,1.6462610844392744,1.7419395494585188,0.9360537746900898,0.9533333333333334,0.970612891976577,0.0,0.0,0.0,0.0,0.0,0.0,3.03032897413335,3.095254594084758,3.160180214036166,0.329431108570203,0.36510488609313035,0.4007786636160577,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
21,220,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21145856425753648,0.31733663547328833,0.42321470668904015,3.0051914858070385,3.1430228447046002,3.280854203602162,0.0,0.0,0.0,0.08137787974003195,0.10666666666666667,0.1319554535933014,0.5463250974444862,0.5866666666666667,0.6270082358888471,0.4655556717614432,0.6261337113894456,0.7867117510174481,2.6606604188831566,2.8868248930692766,3.1129893672553965,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.7551678803456816,1.832908356099596,1.9106488318535104,1.537015169162134,1.6274511240782927,1.7178870789944514,0.8977747951293217,0.92,0.9422252048706784,0.0,0.0,0.0,0.0,0.0,0.0,2.9666419669723685,3.0295307881913955,3.0924196094104226,0.37708577333988924,0.4308286919864931,0.48457161063309695,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
22,230,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.34184596683498436,0.4506949146850936,0.5595438625352028,2.8805890689487037,3.009664565492795,3.1387400620368866,0.0,0.0,0.0,0.06950195953050042,0.09333333333333334,0.11716470713616625,0.539566111628251,0.58,0.620433888371749,0.5633696353603291,0.7238776677172418,0.8843857000741545,2.5521101325143882,2.78908093674148,3.026051740968572,0.33333333333333337,0.4666666666666667,0.6,0.0,0.0,0.0,0.0,0.0,0.0,1.6272853642046814,1.7026463145481483,1.7780072648916152,1.6619092209743551,1.7577131656297402,1.8535171102851253,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,2.98106993435252,3.0479323909383864,3.114794847524253,0.3702091885999109,0.41242708923950233,0.45464498987909374,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
23,240,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.17823871252401557,0.27532668819860473,0.3724146638731939,3.0557264415921,3.185032791979284,3.314339142366468,0.0,0.0,0.0,0.057774795129321654,0.08,0.10222520487067835,0.5463250974444862,0.5866666666666667,0.6270082358888471,0.4611629069096658,0.6750058644387054,0.8888488219677448,2.5417744526105084,2.837952740020017,3.1341310274295253,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.5479127266159267,1.6239866800850637,1.7000606335542008,1.7329435856680582,1.8363728000928248,1.9398020145175914,0.9205443198542717,0.94,0.9594556801457282,0.0,0.0,0.0,0.0,0.0,0.0,2.984447423541711,3.0530684610458634,3.121689498550016,0.3716768583309004,0.40729101913202514,0.4429051799331499,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
24,250,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16246590295327892,0.25316037899156185,0.3438548550298448,3.0758444832159215,3.2071991011863266,3.3385537191567316,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.5260708064985539,0.5666666666666667,0.6072625268347794,0.36714310429145947,0.5870135136958688,0.8068839231002782,2.640779982310624,2.9259450907628533,3.2111101992150823,0.4,0.5333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,1.4859628826199751,1.554840606093267,1.6237183295665587,1.8084938165666693,1.9055188740846218,2.0025439316025744,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,2.8836647276278966,2.9552289492048134,3.02679317078173,0.4450823258433158,0.5051305309730751,0.5651787361028344,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
25,260,2.315248685852238,2.317164767027092,2.319080848201946,0.867804993527488,0.869721074702342,0.8716371558771959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.20996294025633105,0.30021367482495515,0.39046440939357924,3.041652622690603,3.1601458053529337,3.278638988015264,0.0,0.0,0.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.5328146971187956,0.5733333333333334,0.6138519695478711,0.3616301500396721,0.5291675058386802,0.6967048616376883,2.7525957732464272,2.9837910986200424,3.2149864239936576,0.2690692658584046,0.4,0.5309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.4074723118609729,1.4786452850091298,1.5498182581572868,1.8698782396319413,1.9817141951687587,2.093550150705576,0.9601349107217764,0.9733333333333334,0.9865317559448904,0.0,0.0,0.0,0.0,0.0,0.0,2.8840628919240476,2.9583578633612513,3.032652834798455,0.4291868095253431,0.5020016168166374,0.5748164241079315,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
26,270,2.312256793468287,2.3146229571095764,2.3169891207508657,0.8698967209785681,0.8722628846198572,0.8746290482611464,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4933324523044998,0.5952155684490765,0.6970986845936533,2.730145200695924,2.8651439117288118,3.0001426227616994,0.0,0.0,0.0,0.06950195953050044,0.09333333333333334,0.11716470713616624,0.5530917066759428,0.5933333333333334,0.633574959990724,0.431644156927263,0.5762915424644045,0.720938928001546,2.7138529970287544,2.936667061994318,3.1594811269598817,0.2690692658584046,0.4,0.5309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.5254368341632738,1.5896045515634414,1.653772268963609,1.7624294026145335,1.8707549286144471,1.9790804546143608,0.9439463985098243,0.96,0.9760536014901756,0.0,0.0,0.0,0.0,0.0,0.0,2.7376594200825592,2.8138303353494454,2.8900012506163315,0.5642937520528882,0.6465291448284433,0.7287645376039983,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
27,280,2.311224162792534,2.3138568047417167,2.3164894466908996,0.8703963950385347,0.8730290369877174,0.8756616789369001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3698287770800415,0.4800153050753324,0.5902018330706233,2.838933468188328,2.980344175102556,3.121754882016784,0.0,0.0,0.0,0.06950195953050042,0.09333333333333334,0.11716470713616625,0.5938550050483618,0.6333333333333333,0.6728116616183049,0.414502557525494,0.6085448463573256,0.8025871351891574,2.6463094978389665,2.9044137581013967,3.162518018363827,0.2690692658584046,0.4,0.5309307341415954,0.0,0.0,0.0,0.0,0.0,0.0,1.3294075153975033,1.397343977542603,1.4652804396877028,1.9498987070325398,2.0612044189369514,2.172510130841363,0.9443157687698116,0.9602649006622517,0.9762140325546917,0.0,0.0,0.0,0.0,0.0,0.0,2.172681233175369,2.2786802826707384,2.3846793321661077,1.0406154002602257,1.1816791975071503,1.322742994754075,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
28,290,2.311224162792534,2.3138568047417167,2.3164894466908996,0.8703963950385347,0.8730290369877174,0.8756616789369001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18552312835888324,0.2703922740480385,0.3552614197371938,3.069984393914714,3.1899672061298503,3.3099500183449866,0.0,0.0,0.0,0.034925411036639084,0.05333333333333334,0.07174125563002759,0.5802355931303977,0.62,0.6597644068696022,0.2648309888139906,0.5385621851553624,0.8122933814967341,2.6384694121784786,2.97439641930336,3.3103234264282415,0.2073451756635909,0.3333333333333333,0.45932149100307573,0.0,0.0,0.0,0.0,0.0,0.0,1.1385126812007864,1.1985029162046517,1.258493151208517,2.1525917654869753,2.261856563973237,2.3711213624594984,0.8977747951293217,0.92,0.9422252048706784,0.0,0.0,0.0,0.0,0.0,0.0,0.7071592346199047,0.8137892106976745,0.9204191867754443,2.4797388484828735,2.6465702694802142,2.813401690477555,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
29,300,2.310754554924355,2.3131075316142904,2.3154605083042257,0.8714253334252083,0.8737783101151436,0.8761312868050789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2410025941987294,0.3307910002949409,0.42057940639115243,3.0013305813697153,3.1295684798829475,3.2578063783961797,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.6006768678150861,0.64,0.6793231321849139,0.44759596563850884,0.6043826717414953,0.7611693778444817,2.6899695581203695,2.9318668443407474,3.1737641305611253,0.5099627843687052,0.6428571428571429,0.7757515013455806,0.0,0.0,0.0,0.0,0.0,0.0,0.936386575125451,0.9996198146354706,1.0628530541454901,2.348845916256045,2.460739665542418,2.5726334148287906,0.9053106943389048,0.9266666666666666,0.9480226389944285,0.0,0.0,0.0,0.0,0.0,0.0,1.1754507897673028,1.2889163076566494,1.402381825545996,2.0143672745483854,2.171443172521239,2.328519070494093,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0


==> results/highway_result_exp3.csv <==
,num_thetas,behavioral_cloning_regret_lower,behavioral_cloning_regret_mean,behavioral_cloning_regret_upper,behavioral_cloning_safe_reward_lower,behavioral_cloning_safe_reward_mean,behavioral_cloning_safe_reward_upper,behavioral_cloning_num_violations_lower,behavioral_cloning_num_violations_mean,behavioral_cloning_num_violations_upper,behavioral_cloning_abstained_lower,behavioral_cloning_abstained_mean,behavioral_cloning_abstained_upper,behavioral_cloning_true_solution_in_safe_set_lower,behavioral_cloning_true_solution_in_safe_set_mean,behavioral_cloning_true_solution_in_safe_set_upper,constraint_learning_regret_lower,constraint_learning_regret_mean,constraint_learning_regret_upper,constraint_learning_safe_reward_lower,constraint_learning_safe_reward_mean,constraint_learning_safe_reward_upper,constraint_learning_num_violations_lower,constraint_learning_num_violations_mean,constraint_learning_num_violations_upper,constraint_learning_abstained_lower,constraint_learning_abstained_mean,constraint_learning_abstained_upper,constraint_learning_true_solution_in_safe_set_lower,constraint_learning_true_solution_in_safe_set_mean,constraint_learning_true_solution_in_safe_set_upper,known_reward_irl_max_ent_regret_lower,known_reward_irl_max_ent_regret_mean,known_reward_irl_max_ent_regret_upper,known_reward_irl_max_ent_safe_reward_lower,known_reward_irl_max_ent_safe_reward_mean,known_reward_irl_max_ent_safe_reward_upper,known_reward_irl_max_ent_num_violations_lower,known_reward_irl_max_ent_num_violations_mean,known_reward_irl_max_ent_num_violations_upper,known_reward_irl_max_ent_abstained_lower,known_reward_irl_max_ent_abstained_mean,known_reward_irl_max_ent_abstained_upper,known_reward_irl_max_ent_true_solution_in_safe_set_lower,known_reward_irl_max_ent_true_solution_in_safe_set_mean,known_reward_irl_max_ent_true_solution_in_safe_set_upper,shared_reward_irl_max_ent_regret_lower,shared_reward_irl_max_ent_regret_mean,shared_reward_irl_max_ent_regret_upper,shared_reward_irl_max_ent_safe_reward_lower,shared_reward_irl_max_ent_safe_reward_mean,shared_reward_irl_max_ent_safe_reward_upper,shared_reward_irl_max_ent_num_violations_lower,shared_reward_irl_max_ent_num_violations_mean,shared_reward_irl_max_ent_num_violations_upper,shared_reward_irl_max_ent_abstained_lower,shared_reward_irl_max_ent_abstained_mean,shared_reward_irl_max_ent_abstained_upper,shared_reward_irl_max_ent_true_solution_in_safe_set_lower,shared_reward_irl_max_ent_true_solution_in_safe_set_mean,shared_reward_irl_max_ent_true_solution_in_safe_set_upper,vanilla_irl_max_ent_regret_lower,vanilla_irl_max_ent_regret_mean,vanilla_irl_max_ent_regret_upper,vanilla_irl_max_ent_safe_reward_lower,vanilla_irl_max_ent_safe_reward_mean,vanilla_irl_max_ent_safe_reward_upper,vanilla_irl_max_ent_num_violations_lower,vanilla_irl_max_ent_num_violations_mean,vanilla_irl_max_ent_num_violations_upper,vanilla_irl_max_ent_abstained_lower,vanilla_irl_max_ent_abstained_mean,vanilla_irl_max_ent_abstained_upper,vanilla_irl_max_ent_true_solution_in_safe_set_lower,vanilla_irl_max_ent_true_solution_in_safe_set_mean,vanilla_irl_max_ent_true_solution_in_safe_set_upper
0,10,1.5335403073614131,1.8059638380818708,2.0783873688023284,1.1056719075545893,1.3780954382750468,1.6505189689955042,0.4558481559887747,0.6666666666666666,0.8774851773445586,0.0,0.0,0.0,0.0,0.0,0.0,2.305329136162517,2.443234717104347,2.581140298046177,1.0903880385849587,1.2361700320663038,1.381952025547649,0.0,0.0,0.0,0.5870412769046003,0.6266666666666667,0.6662920564287331,0.09337811366159855,0.12,0.14662188633840142,1.0539752840406371,1.1959719896709786,1.3379686953013201,1.8460905810555976,1.9880872866859391,2.1300839923162806,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9982066069247918,1.060092731210239,1.1219788554956862,2.5060217765608743,2.618164818856927,2.7303078611529794,0.37903999098237645,0.41946308724832215,0.45988618351426785,0.0,0.0,0.0,0.0,0.0,0.0,3.4096629698807415,3.48989854525764,3.5701341206345387,0.14677727725864023,0.18950620391301068,0.23223513056738113,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
1,20,1.8449844996656921,2.0658947919200488,2.2868050841744054,0.8972541921825125,1.118164484436869,1.3390747766912257,0.27639320225002106,0.5,0.7236067977499789,0.0,0.0,0.0,0.0,0.0,0.0,1.2762286344345066,1.4053651209590374,1.5345016074835682,2.116462130938815,2.2740396282116135,2.431617125484412,0.0,0.0,0.0,0.28824516510501436,0.32666666666666666,0.36508816822831897,0.23043886804474784,0.26666666666666666,0.3028944652885855,0.8749382348263973,1.131280274954443,1.387622315082489,1.7964369612744289,2.0527790014024747,2.3091210415305206,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0076526898769484,1.0693874915794226,1.1311222932818967,2.4976464357315575,2.6100172575912284,2.7223880794508992,0.41255053805452524,0.4533333333333333,0.4941161286121414,0.0,0.0,0.0,0.0,0.0,0.0,2.65054986788754,2.797197530971585,2.9438451940556303,0.7383643983549472,0.8822072181990657,1.026050038043184,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
2,30,1.8549534205170986,2.0426676421330785,2.2303818637490584,0.9536774126078597,1.1413916342238395,1.3291058558398194,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1782216075992806,1.3175939501202942,1.4569662926413078,2.195631307771869,2.3618107990503563,2.5279902903288436,0.0,0.0,0.0,0.2688910822236046,0.30666666666666664,0.3444422511097287,0.2688910822236046,0.30666666666666664,0.3444422511097287,0.766285037335143,1.1240795365893441,1.4818740358435454,1.7021852405133726,2.0599797397675736,2.417774239021775,0.15505102572168225,0.4,0.6449489742783178,0.0,0.0,0.0,0.0,0.0,0.0,1.0079821230693082,1.0677453850946683,1.1275086471200284,2.4972470179799604,2.6126114572454435,2.7279758965109266,0.459038403974048,0.5,0.5409615960259521,0.0,0.0,0.0,0.0,0.0,0.0,3.4558275256109723,3.5344409595075756,3.613054393404179,0.11227224234622499,0.14496378966307527,0.17765533697992555,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
3,40,1.8776573796309863,2.081111776709486,2.2845661737879857,0.8994931025689321,1.1029474996474318,1.3064018967259314,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9561053866440252,1.0970758531115252,1.2380463195790252,2.418108071564232,2.5823288960591255,2.746549720554019,0.0,0.0,0.0,0.21770328459836702,0.25333333333333335,0.2889633820682997,0.3467712029663562,0.38666666666666666,0.4265621303669771,0.7370032716883439,1.0747701135826702,1.4125369554769964,1.7715223208799211,2.1092891627742474,2.447056004668574,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9146670776348992,0.9750404598682436,1.035413842101588,2.591345192019415,2.704364289302407,2.8173833865853988,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,3.453100762985346,3.5329042821641305,3.612707801342915,0.11450830535348024,0.14650046700651995,0.17849262865955967,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
4,50,1.856887344731918,1.999868912883595,2.1428504810352718,1.0412087953216458,1.1841903634733226,1.3271719316249995,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.36774957933019653,0.48458186423333627,0.6014141491364761,3.040979208916178,3.1948228849373144,3.348666560958451,0.0,0.0,0.0,0.11157371478235036,0.14,0.16842628521764968,0.37956611162825094,0.42,0.46043388837174903,0.20516405015722533,0.5195803191971138,0.8339965882370022,2.350062688119915,2.6644789571598038,2.9788952261996924,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9987446268976917,1.0709917483658669,1.1432388698340419,2.487856363903085,2.608413000804784,2.728969637706483,0.44571963735384457,0.4866666666666667,0.5276136959794888,0.0,0.0,0.0,0.0,0.0,0.0,3.413861055591721,3.4940567026850604,3.5742523497784,0.15511154635716712,0.18534804648559006,0.215584546614013,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
5,60,2.1518647717003025,2.266486984555574,2.3811091974108454,0.8029500789460724,0.9175722918013441,1.0321945046566159,0.6666666666666667,0.8333333333333334,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00967535713423448,0.10893441990980006,0.20819348268536564,3.42636652744569,3.5704703292608504,3.7145741310760108,0.0,0.0,0.0,0.05777479512932166,0.08,0.10222520487067835,0.459038403974048,0.5,0.5409615960259521,0.5515828815846199,0.7482559060918342,0.9449289305990486,2.239130345757869,2.4358033702650834,2.632476394772298,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0682908687341188,1.1299111508297732,1.1915314329254276,2.4383380398659047,2.5494935983408777,2.660649156815851,0.4390711863690761,0.48,0.5209288136309238,0.0,0.0,0.0,0.0,0.0,0.0,3.4065875874314773,3.486118444859641,3.5656493022878046,0.1633344808640312,0.19328630431100957,0.22323812775798793,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
6,70,1.6129026573628136,1.8726007015871697,2.132298745811526,1.0517605305453914,1.3114585747697478,1.5711566189941042,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.09580570016020125,-0.001921312346312815,0.09196307546757561,3.5416694375125175,3.6813260615169634,3.8209826855214093,0.0,0.0,0.0,0.040544319854271704,0.06,0.07945568014572829,0.4390711863690761,0.48,0.5209288136309238,0.2510281216531281,0.6530721331649594,1.0551161446767907,2.1289431316801273,2.5309871431919584,2.9330311547037895,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,1.0694576321962828,1.1388670427747474,1.208276453353212,2.425327864065038,2.5405377063959036,2.655747548726769,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,3.426312596824467,3.5051510208723045,3.583989444920142,0.14176054232724972,0.1742537282983462,0.2067469142694427,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
7,80,1.3637717075465108,1.7289862434092491,2.0942007792719872,1.0898584970849305,1.4550730329476689,1.8202875688104072,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.10944242629466357,-0.0259518281416158,0.05753877001143197,3.5725855832626703,3.7053565773122665,3.8381275713618628,0.0,0.0,0.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.48576336861870234,0.5266666666666666,0.5675699647146308,0.6219481748023347,1.0624659374728487,1.5029837001433628,1.681075576213555,2.121593338884069,2.562111101554583,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.104977736072266,1.1665299256789714,1.228082115285677,2.399966771053905,2.5128748234916793,2.6257828759294535,0.3993343969039216,0.44,0.4806656030960784,0.0,0.0,0.0,0.0,0.0,0.0,3.4108590476186387,3.4907068079491257,3.5705545682796127,0.15969680855055093,0.1886979412215247,0.21769907389249846,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
8,90,1.8432932495117726,1.9890284697012812,2.13476368989079,1.0492955864661282,1.1950308066556368,1.3407660268451453,0.7142857142857142,0.8571428571428571,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.017555255505716225,0.11263761677798989,0.20771997805026354,3.420745967297259,3.566767132392661,3.712788297488063,0.0,0.0,0.0,0.051977361005571446,0.07333333333333333,0.09468930566109522,0.5463250974444862,0.5866666666666667,0.6270082358888471,1.1292595990768681,1.5076269158529,1.885994232628932,1.2980650437279855,1.6764323605040174,2.0547996772800494,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,1.2231949659741161,1.299950941575863,1.3767069171776098,2.259944967241153,2.3794538075947878,2.4989626479484226,0.5328146971187956,0.5733333333333334,0.6138519695478711,0.0,0.0,0.0,0.0,0.0,0.0,3.390104434344407,3.4706965300036834,3.5512886256629597,0.17502654322945368,0.20408898502688425,0.2331514268243148,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
9,100,1.6102897760162223,1.8175229394721908,2.0247561029281593,1.1593031734287584,1.366536336884727,1.5737695003406955,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07677894342370187,0.18239732671919104,0.2880157100146802,3.3440495353279602,3.486581452421994,3.6291133695160274,0.0,0.0,0.0,0.05233142836916707,0.0738255033557047,0.09531957834224233,0.5229941637727054,0.5637583892617449,0.6045226147507845,1.3350130695092164,1.5203508852341956,1.7056887009591748,1.478370575397743,1.6637083911227222,1.8490462068477014,0.15505102572168225,0.4,0.6449489742783178,0.0,0.0,0.0,0.0,0.0,0.0,1.218215913942889,1.2856714797150963,1.3531270454873037,2.2792936017282273,2.3937332694555544,2.5081729371828816,0.3927374731652206,0.43333333333333335,0.4739291935014461,0.0,0.0,0.0,0.0,0.0,0.0,3.3935306524797824,3.473123053606763,3.552715454733744,0.1766427656760555,0.20628169556388726,0.23592062545171902,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
10,110,1.2641118068693589,1.494337847177189,1.7245638874850193,1.4594953888718982,1.6897214291797285,1.9199474694875587,0.7142857142857142,0.8571428571428571,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00851171116067706,0.09616339814945098,0.1838150851382249,3.433455338482933,3.567928980446223,3.702402622409513,0.0,0.0,0.0,0.03516289625161727,0.053691275167785234,0.0722196540839532,0.5401138164857321,0.5805369127516778,0.6209600090176236,0.20603309084623123,0.4964166732688235,0.7868002556914158,2.3972590206655022,2.6876426030880944,2.9780261855106867,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2387765930126717,1.2994242206610418,1.3600718483094119,2.260953083245525,2.379980528509609,2.4990079737736934,0.47907118636907614,0.52,0.5609288136309238,0.0,0.0,0.0,0.0,0.0,0.0,3.376366358823843,3.455925905670997,3.535485452518151,0.19512930089500552,0.2234788434996535,0.25182838610430147,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
11,120,1.4877196495415481,1.7406463527916072,1.9935730560416662,1.1904862203152518,1.4434129235653108,1.6963396268153699,0.6666666666666667,0.8333333333333334,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4855611383838331,0.6044441067741474,0.7233270751644617,2.917044711479461,3.0749606423965035,3.232876573313546,0.0,0.0,0.0,0.09941907922069906,0.12666666666666668,0.1539142541126343,0.5530917066759428,0.5933333333333334,0.633574959990724,0.24287868333836116,0.45019201382348906,0.657505344308617,2.526553932048301,2.733867262533429,2.9411805930185566,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1607419560912366,1.2292725524866304,1.297803148882024,2.3297905061153386,2.4501321966840206,2.5704738872527026,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,3.374985415236476,3.4547010239796814,3.5344166327228868,0.194747952139237,0.2247037251909698,0.25465949824270256,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
12,130,1.7104874383048208,1.8990711711847934,2.087654904064766,1.0964043722921517,1.2849881051721244,1.473571838052097,0.6666666666666667,0.8333333333333334,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1852717724223092,0.2930533460291399,0.4008349196359706,3.2416723842090494,3.3863514031415107,3.531030422073972,0.0,0.0,0.0,0.0636179066284557,0.08666666666666667,0.10971542670487763,0.566648028205192,0.6066666666666667,0.6466853051281414,1.1448915381226397,1.2879920027796954,1.4310924674367511,1.7529668089201667,1.8960672735772224,2.039167738234278,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2434477987503616,1.3156020342328758,1.38775626971539,2.2485345164164836,2.363802714937775,2.4790709134590663,0.45237537849997717,0.49333333333333335,0.5342912881666896,0.0,0.0,0.0,0.0,0.0,0.0,3.368248705277793,3.4481949014490345,3.528141097620276,0.2030192978024706,0.2312098477216162,0.25940039764076184,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
13,140,1.88158713188849,2.0181003984688717,2.1546136650492533,1.0294456113076642,1.1659588778880459,1.3024721444684275,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.07053283462173175,0.020426033406600277,0.1113849014349323,3.5188766317057945,3.6589787157640505,3.7990807998223066,0.0,0.0,0.0,0.034925411036639084,0.05333333333333334,0.07174125563002759,0.6006768678150861,0.64,0.6793231321849139,0.8273808852141272,1.1700822696468138,1.5127836540795006,1.6712756222774174,2.013977006710104,2.3566783911427907,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.122888984061011,1.1840770935516236,1.2452652030422362,2.3776422045854795,2.495327655619027,2.613013106652575,0.45237537849997717,0.49333333333333335,0.5342912881666896,0.0,0.0,0.0,0.0,0.0,0.0,3.3572319639866444,3.4372588893192475,3.5172858146518506,0.21438476943206544,0.24214585985140327,0.2699069502707411,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
14,150,1.4954108237808357,1.7444704987915154,1.993530173802195,1.1905291025547227,1.4395887775654024,1.688648452576082,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.11866495162583757,-0.05491891260853834,0.008827126408760898,3.610256605375374,3.734323661779189,3.858390718183004,0.0,0.0,0.0,8.673617379884035e-19,0.006666666666666667,0.013333333333333332,0.6143453908770763,0.6533333333333333,0.6923212757895904,0.4796539478035563,0.7117116075162793,0.9437692672290022,2.2402900091279156,2.4723476688406385,2.7044053285533614,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,1.0384522249137031,1.1003058381224389,1.1621594513311746,2.4638396874617547,2.5790989110482117,2.6943581346346686,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,3.3660623177063367,3.446551465685258,3.527040613664179,0.205423257316226,0.23285328348539266,0.26028330965455937,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
15,160,1.6352615563302664,1.8414204228440902,2.0475792893579143,1.1364799869990037,1.3426388535128275,1.5487977200266514,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00718679148520375,0.10993060434853322,0.2126744172118627,3.4286192448484893,3.569474144822117,3.7103290447957447,0.0,0.0,0.0,0.0462314322207262,0.06666666666666667,0.08710190111260713,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.7731576042190993,1.1005311787886654,1.4279047533582314,1.7561545229986864,2.0835280975682524,2.4109016721378183,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1772800303817503,1.2393514174956008,1.3014228046094514,2.324842590914611,2.44005333167505,2.555264072435489,0.40593876323643197,0.44666666666666666,0.48739457009690135,0.0,0.0,0.0,0.0,0.0,0.0,3.375153687950819,3.455528475037229,3.5359032621236386,0.19483671307866418,0.22387627413342154,0.2529158351881789,0.9866666666666666,0.9933333333333333,1.0,0.0,0.0,0.0,0.0,0.0,0.0
16,170,1.8536144874066662,2.111645581748514,2.3696766760903616,0.814382600266556,1.0724136946084037,1.3304447889502515,0.7142857142857142,0.8571428571428571,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.027098013315792875,0.05850121318860171,0.1441004396929963,3.485515004394304,3.6209035359820487,3.7562920675697935,0.0,0.0,0.0,0.029387108023423068,0.04666666666666667,0.06394622530991027,0.6211922653526856,0.66,0.6988077346473145,0.36306365094598303,0.6302981948396542,0.8975327387333254,2.286526537623592,2.5537610815172633,2.8209956254109345,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1616090094789953,1.2255240786912796,1.2894391479035638,2.345855992658304,2.4538806704793714,2.561905348300439,0.47907118636907614,0.52,0.5609288136309238,0.0,0.0,0.0,0.0,0.0,0.0,3.3656272338362725,3.444834217339889,3.5240412008435054,0.20561476691840952,0.234570531830762,0.2635262967431145,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
17,180,1.5161698118475282,1.7374145863524497,1.9586593608573712,1.2253999154995465,1.446644690004468,1.6678894645093896,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.10773655516056167,-0.020406597040197722,0.06692336108016624,3.5664401245387762,3.699811346210849,3.8331825678829214,0.0,0.0,0.0,0.013468244055109683,0.02666666666666667,0.03986508927822365,0.6349118317716811,0.6733333333333333,0.7117548348949856,0.8847378123221565,1.296466032752449,1.7081942531827417,1.475865023174176,1.8875932436044685,2.299321464034761,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0730226055767769,1.1400350477153955,1.2070474898540142,2.417527936499738,2.5393697014552554,2.661211466410773,0.41255053805452524,0.4533333333333333,0.4941161286121414,0.0,0.0,0.0,0.0,0.0,0.0,3.365949857205569,3.4468271286632843,3.527704400121,0.20398118457683573,0.23257762050736588,0.26117405643789604,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
18,190,1.6950186084646859,1.9192500381678435,2.143481467871001,1.040577808485917,1.2648092381890745,1.489040667892232,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0752443033408541,0.16645533943589563,0.2576663755309372,3.3760539867547816,3.5129494097347553,3.649844832714729,0.0,0.0,0.0,0.02938710802342307,0.04666666666666667,0.06394622530991026,0.6349118317716811,0.6733333333333333,0.7117548348949856,0.7406530244351337,1.0092991975883991,1.2779453707416646,1.9061139056152534,2.174760078768519,2.4434062519217843,0.15505102572168225,0.4,0.6449489742783178,0.0,0.0,0.0,0.0,0.0,0.0,1.0540219039454457,1.1175846321290024,1.181147360312559,2.4448430613287537,2.5618201170416484,2.678797172754543,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,3.343531255439513,3.422680178761372,3.501829102083231,0.2285328185409894,0.25672457040927865,0.2849163222775679,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
19,200,2.3058152617825445,2.4129030864878147,2.519990911193085,0.6640683651638326,0.7711561898691031,0.8782440145743735,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.10537023488707534,-0.0351330821384612,0.03510407061015294,3.586841545005499,3.714537831309112,3.8422341176127253,0.0,0.0,0.0,0.013468244055109681,0.02666666666666667,0.03986508927822366,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.9645515320885908,1.240770750527049,1.5169899689655075,1.6670693073914102,1.9432885258298687,2.219507744268327,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,1.0629331035497267,1.1251732993262389,1.187413495102751,2.438461493628045,2.5542314498444116,2.6700014060607784,0.419169691478514,0.46,0.500830308521486,0.0,0.0,0.0,0.0,0.0,0.0,3.3527013991476355,3.433563181224613,3.5144249633015905,0.21885476195454986,0.24584156794603762,0.2728283739375254,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
20,210,1.430890135789722,1.810593855728192,2.190297575666662,0.9937617006902554,1.3734654206287256,1.7531691405671959,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10130817240613825,0.1996006982213835,0.2978932240366287,3.33911678068661,3.479804050949267,3.620491321211924,0.0,0.0,0.0,0.04623143222072619,0.06666666666666667,0.08710190111260714,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.694673005745819,1.162529299415258,1.630385593084697,1.5536736832722207,2.0215299769416597,2.489386270611099,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9495814107770892,1.0135402650676633,1.0774991193582373,2.550327958006297,2.6658644841029875,2.781401010199678,0.3927374731652206,0.43333333333333335,0.4739291935014461,0.0,0.0,0.0,0.0,0.0,0.0,3.327043248834727,3.407346215392258,3.487649181949789,0.24491334874118437,0.272058533778393,0.29920371881560165,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
21,220,1.3590893156091841,1.76690951271059,2.174729709811996,1.0093295665449218,1.4171497636463277,1.8249699607477337,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0885719244254628,-0.006518017581518975,0.07553588926242485,3.557209314736932,3.68592276675217,3.814636218767408,0.0,0.0,0.0,0.013468244055109683,0.02666666666666667,0.03986508927822365,0.6211922653526856,0.66,0.6988077346473145,0.5825008913512366,0.8443297805273767,1.1061586697035168,2.077900606653401,2.339729495829541,2.6015583850056814,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9986121479035047,1.0676154034433176,1.1366186589831304,2.4887305386749143,2.6117893457273333,2.7348481527797524,0.49916969147851403,0.54,0.580830308521486,0.0,0.0,0.0,0.0,0.0,0.0,3.3301249490262577,3.4108124403252607,3.4914999316242636,0.23948985963762093,0.26751377405179744,0.29553768846597395,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
22,230,1.7128347212131534,1.9957786462485334,2.2787225712839136,0.9053367050730043,1.1882806301083844,1.4712245551437644,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.10412318136054526,-0.03282440543946126,0.038474370481622736,3.585511735309935,3.7122291546101116,3.838946573910288,0.0,0.0,0.0,0.003936934067401603,0.013333333333333334,0.022729732599265064,0.6211922653526856,0.66,0.6988077346473145,0.9537991361403511,1.211966324205156,1.4701335122699608,1.713925764086957,1.9720929521517618,2.2302601402165667,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8919680492124809,0.9550676490678038,1.0181672489231268,2.60827381825594,2.724337100102847,2.8404003819497543,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,3.3459380815767914,3.4268915802419513,3.507845078907111,0.22505582055258905,0.25251316892869946,0.2799705173048099,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
23,240,1.7966352537782138,2.097225279014665,2.3978153042511163,0.786243972105801,1.0868339973422525,1.387424022578704,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.06659381280625384,0.00816234112214412,0.08291849505054208,3.5393222128656863,3.671242408048507,3.8031626032313275,0.0,0.0,0.0,0.013468244055109683,0.02666666666666667,0.03986508927822365,0.641784784645854,0.68,0.7182152153541461,1.1423564670750816,1.3700754577547527,1.5977944484344238,1.5862648279224938,1.8139838186021648,2.0417028092818357,0.6000000000000001,0.8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9555901736169006,1.0154242554233983,1.075258337229896,2.547154761856012,2.6639804937472524,2.780806225638493,0.4390711863690761,0.48,0.5209288136309238,0.0,0.0,0.0,0.0,0.0,0.0,3.327010698893496,3.406914028667366,3.4868173584412356,0.23946841718225037,0.2724907205032847,0.30551302382431905,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
24,250,1.7580710545977962,1.9911612060053017,2.224251357412807,0.9598079189441104,1.1928980703516159,1.4259882217591213,0.7142857142857142,0.8571428571428571,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022612095352819953,0.10799266220426039,0.1933732290557008,3.436692047164519,3.5714120869663906,3.7061321267682623,0.0,0.0,0.0,0.02938710802342307,0.04666666666666667,0.06394622530991026,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.44809693696613156,0.8534282255930812,1.2587595142200307,1.925299762136887,2.3306310507638366,2.7359623393907864,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,0.8122978075647287,0.8726885441471569,0.9330792807295851,2.68761093923242,2.806716205023494,2.925821470814568,0.45237537849997717,0.49333333333333335,0.5342912881666896,0.0,0.0,0.0,0.0,0.0,0.0,3.3194631697969976,3.3973880795467837,3.4753129892965697,0.2522289407473049,0.2820166696238671,0.31180439850042935,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
25,260,2.036373817433331,2.1791124254229404,2.3218510334125497,0.8622082429443679,1.0049468509339774,1.147685458923587,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.020830704475091097,0.05557510077913405,0.1319809060333592,3.49940958916811,3.623829648391517,3.7482497076149244,0.0,0.0,0.0,0.008530753112733432,0.02,0.03146924688726657,0.6075069619210438,0.6466666666666666,0.6858263714122894,0.09704627613848366,0.5919278186075908,1.086809361076698,2.0972499152802198,2.592131457749327,3.0870130002184344,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,0.7930012449715077,0.8630456216651811,0.9330899983588544,2.695671570041818,2.8163591275054696,2.937046684969121,0.4991696914785141,0.54,0.580830308521486,0.0,0.0,0.0,0.0,0.0,0.0,2.51350060781455,2.6541415524816867,2.7947824971488235,0.8847069089077042,1.02860037696806,1.172493845028416,0.9683200808400514,0.9798657718120806,0.9914114627841097,0.0,0.0,0.0,0.0,0.0,0.0
26,270,1.4819725174580136,1.8435927758577755,2.2052130342575373,0.9788462420993806,1.3404665004991425,1.7020867588989044,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16731836300946007,0.26469873135964694,0.3620790997098338,3.2784782673031803,3.416994344612245,3.5555104219213094,0.0,0.0,0.0,0.04082018405719581,0.06040268456375839,0.07998518507032097,0.66387306630064,0.7013422818791947,0.7388114974577493,0.22153965184247393,0.47967816135756036,0.7378166708726468,2.446242605484271,2.7043811149993573,2.9625196245144436,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,0.9007706306980647,0.9624890752275369,1.024207519757009,2.600447276893911,2.716915673943114,2.833384070992317,0.4723863040205112,0.5133333333333333,0.5542803626461554,0.0,0.0,0.0,0.0,0.0,0.0,2.389874341227623,2.510947359789154,2.632020378350685,1.0216993338734666,1.168457389381497,1.3152154448895272,0.9601349107217764,0.9733333333333334,0.9865317559448904,0.0,0.0,0.0,0.0,0.0,0.0
27,280,1.582592407300738,1.9706242367569715,2.358656066213205,0.825403210143713,1.2134350395999463,1.6014668690561795,0.6666666666666667,0.8333333333333334,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022230502768702157,0.08951159650639767,0.1567926902440932,3.46438217026414,3.589893152664253,3.7154041350643654,0.0,0.0,0.0,0.003936934067401601,0.013333333333333334,0.022729732599265067,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.7042704976043833,0.8646849199230651,1.0250993422417467,2.158959934115171,2.3193743564338525,2.479788778752534,0.3550510257216821,0.6,0.8449489742783178,0.0,0.0,0.0,0.0,0.0,0.0,0.7017982759400174,0.7643582508416876,0.8269182257433578,2.800091533275626,2.9160154744805835,3.031939415685541,0.4622568835103494,0.5033557046979866,0.5444545258856238,0.0,0.0,0.0,0.0,0.0,0.0,2.0270928576678537,2.177231778455634,2.3273706992434144,1.3321288342594064,1.5021729707150169,1.6722171071706273,0.9519610036424655,0.9666666666666667,0.9813723296908679,0.0,0.0,0.0,0.0,0.0,0.0
28,290,1.981744352238266,2.164883190420757,2.348022028603248,0.8360372477536697,1.0191760859361607,1.2023149241186517,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.0783490013731033,-0.0002172310481643643,0.07791453927677458,3.551558978071543,3.6796219802188146,3.8076849823660863,0.0,0.0,0.0,0.018627670309132174,0.03333333333333333,0.04803899635753449,0.6280477035757671,0.6666666666666666,0.7052856297575661,0.28715404822758894,0.66451648054353,1.041878912859471,2.1421803634974466,2.5195427958133876,2.8969052281293286,0.35505102572168223,0.6,0.8449489742783177,0.0,0.0,0.0,0.0,0.0,0.0,0.596082416988467,0.6536734312109004,0.7112644454333338,2.9084368330570385,3.0235773474184717,3.138717861779905,0.4488414705786646,0.4899328859060403,0.531024301233416,0.0,0.0,0.0,0.0,0.0,0.0,0.3237627000656982,0.4805828958480239,0.6374030916303496,3.0008727179883867,3.198821853322627,3.396770988656867,0.9360537746900898,0.9533333333333334,0.970612891976577,0.0,0.0,0.0,0.0,0.0,0.0
29,300,1.5613135423066913,1.992364600029808,2.423415657752925,0.7606436186039929,1.1916946763271097,1.6227457340502265,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.19007461525505726,-0.13734476120252587,-0.08461490714999448,3.69412573678051,3.816749510373177,3.9393732839658435,0.0,0.0,0.0,8.673617379884035e-19,0.006666666666666667,0.013333333333333332,0.6693678651233231,0.7066666666666667,0.7439654682100102,0.7382316782603164,0.9509778316167233,1.1637239849731302,2.0203352913837875,2.2330814447401943,2.445827598096601,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.503081808192416,0.5727700780353093,0.6424583478782027,2.989873194419365,3.106634671135341,3.2233961478513176,0.4257961977747857,0.4666666666666667,0.5075371355585476,0.0,0.0,0.0,0.0,0.0,0.0,0.324965764237055,0.478941226008414,0.632916687779773,2.9945463740727734,3.2004635231622367,3.4063806722517,0.9601349107217764,0.9733333333333334,0.9865317559448904,0.0,0.0,0.0,0.0,0.0,0.0


==> results/synthetic_result.csv <==
,num_thetas,2_8_normalized_reward_lower,2_8_normalized_reward_mean,2_8_normalized_reward_upper,2_12_normalized_reward_lower,2_12_normalized_reward_mean,2_12_normalized_reward_upper,2_16_normalized_reward_lower,2_16_normalized_reward_mean,2_16_normalized_reward_upper,4_8_normalized_reward_lower,4_8_normalized_reward_mean,4_8_normalized_reward_upper,4_12_normalized_reward_lower,4_12_normalized_reward_mean,4_12_normalized_reward_upper,4_16_normalized_reward_lower,4_16_normalized_reward_mean,4_16_normalized_reward_upper,6_8_normalized_reward_lower,6_8_normalized_reward_mean,6_8_normalized_reward_upper,6_12_normalized_reward_lower,6_12_normalized_reward_mean,6_12_normalized_reward_upper,6_16_normalized_reward_lower,6_16_normalized_reward_mean,6_16_normalized_reward_upper
0,1,0.4687130377075298,0.5075378314934165,0.5463626252793031,0.4607304374733165,0.4982474873076695,0.5357645371420225,0.43988231968819813,0.4762049221864153,0.5125275246846325,0.5059796067923736,0.5367423499824718,0.56750509317257,0.5082243685168556,0.5414811415104926,0.5747379145041297,0.5024314594135723,0.5337771824538531,0.5651229054941339,0.4713418921458608,0.4965602643540777,0.5217786365622945,0.4870007426941647,0.5124758587350479,0.537950974775931,0.48184646007787785,0.5088822530580357,0.5359180460381936
1,2,0.6608583240057841,0.6947795332558048,0.7287007425058254,0.6846676818819917,0.7166017903556978,0.748535898829404,0.7048182739143156,0.735720219280878,0.7666221646474405,0.6401566314697701,0.6659148262609011,0.6916730210520322,0.6132254731716315,0.6411383074519301,0.6690511417322288,0.6016562900403692,0.6290987263112232,0.6565411625820772,0.621231705151781,0.6409405108235872,0.6606493164953933,0.6379182487316052,0.6578726601628816,0.677827071594158,0.6322522715142866,0.6511428948704033,0.67003351822652
2,3,0.7956194100378721,0.8202109301261267,0.8448024502143813,0.7764117664566746,0.8014299963366015,0.8264482262165284,0.7813681400282294,0.8054578653967849,0.8295475907653403,0.7036840674151815,0.7264703891660018,0.7492567109168221,0.7295397102384239,0.7531095872581962,0.7766794642779685,0.7284484232568349,0.7508788107195294,0.773309198182224,0.7171256292735682,0.7353490326419612,0.7535724360103542,0.7227735826895322,0.7411403860565698,0.7595071894236075,0.7292193690056609,0.7479184982175953,0.7666176274295297
3,4,0.8795503266765655,0.8977520243925254,0.9159537221084854,0.868213172710117,0.8859887158520037,0.9037642589938903,0.8689176499453514,0.886598588533114,0.9042795271208767,0.7920533848398384,0.8115142328695526,0.8309750808992667,0.8213149982410094,0.8375385402218573,0.8537620822027051,0.8208452650421354,0.8364842466105311,0.8521232281789268,0.7379523906192467,0.7546311646168219,0.7713099386143971,0.7358995468138639,0.7529441472792141,0.7699887477445643,0.751503265939192,0.7683200392668057,0.7851368125944194
4,5,0.8795639419580649,0.8978649545325423,0.9161659671070198,0.8775775488570273,0.8949868445641339,0.9123961402712405,0.8666666225438838,0.8833255584663194,0.899984494388755,0.8336930663464164,0.8479857080308294,0.8622783497152424,0.8372066460321154,0.8507728669849098,0.8643390879377043,0.8316247660043378,0.8473736251839987,0.8631224843636597,0.7871436951160693,0.802386951979885,0.8176302088437006,0.7813666905668021,0.7970845461361842,0.8128024017055663,0.7876273156877919,0.8037037009903262,0.8197800862928605
5,6,0.9199514249581899,0.9354965581989751,0.9510416914397604,0.9186059479378881,0.9331930956289094,0.9477802433199307,0.9177871557088131,0.9320984104348615,0.94640966516091,0.8652099528761319,0.8789699212782669,0.8927298896804019,0.8575294691437669,0.8716218657262842,0.8857142623088015,0.8582087130515165,0.8734177198220734,0.8886267265926303,0.7790489180508555,0.7935293927157325,0.8080098673806095,0.7980426654110503,0.8111429639042048,0.8242432623973593,0.7840885205440893,0.798633527512888,0.8131785344816866
6,7,0.9423893684003211,0.9554148276530833,0.9684402869058455,0.9496163476043548,0.9584795456542469,0.967342743704139,0.9456094433458354,0.9542957167424178,0.9629819901390001,0.8799584245817409,0.8933830468207831,0.9068076690598252,0.8557784150989028,0.8705947159949708,0.8854110168910388,0.8655826817077641,0.8793373208630568,0.8930919600183496,0.8099111363280103,0.8236596917006408,0.8374082470732713,0.8148446615913066,0.8290471073505024,0.8432495531096981,0.8223648514586159,0.8357362340823626,0.8491076167061093
7,8,0.9572496703190744,0.9668724532214672,0.97649523612386,0.9522529745916505,0.9602763411061115,0.9682997076205725,0.951838663738498,0.9599181801809022,0.9679976966233065,0.874460228241991,0.8882553188054678,0.9020504093689447,0.8784864020816312,0.8924579325239641,0.906429462966297,0.8828922451241277,0.8963784719632517,0.9098646988023757,0.8440183707385309,0.8554881138035988,0.8669578568686667,0.8455000003739921,0.8577861738644103,0.8700723473548284,0.8535528691890735,0.8647885100981756,0.8760241510072777
8,9,0.9526020241632596,0.9641421221262807,0.9756822200893018,0.9493765579334806,0.9605822484540544,0.9717879389746281,0.9485013747984313,0.9586376975871,0.9687740203757688,0.8989129564037628,0.9112661962872608,0.9236194361707588,0.9015805494929985,0.9140901239098029,0.9265996983266074,0.9032312737130839,0.9145479094240886,0.9258645451350933,0.8386361994770857,0.8500669784535636,0.8614977574300415,0.8334285592480536,0.845845187984599,0.8582618167211443,0.8417890134544925,0.8536026255841653,0.8654162377138381
9,10,0.98328292592157,0.9869891478099001,0.9906953696982302,0.9762718301687355,0.9803797107665573,0.984487591364379,0.9693380439086813,0.9749313879527434,0.9805247319968055,0.8934215263292461,0.9051245645596656,0.9168276027900851,0.9029011811762863,0.9134611947167072,0.9240212082571281,0.8956678872448257,0.9077293966152777,0.9197909059857298,0.8531265929987052,0.8635964183955653,0.8740662437924255,0.8673653876151494,0.8775308057682792,0.8876962239214091,0.8711779092280602,0.880958904644977,0.8907399000618937
10,11,0.9749522329239525,0.9797237280207552,0.984495223117558,0.963609101039962,0.9701806151549381,0.9767521292699143,0.9598166768240199,0.9667769513655312,0.9737372259070425,0.9128126128327024,0.9237495660156988,0.9346865191986952,0.913299157829291,0.9231430002316345,0.932986842633978,0.910889768566,0.9213585598208749,0.9318273510757498,0.8623527927182567,0.8730268287651134,0.8837008648119701,0.8580708244336365,0.8697803441968318,0.8814898639600272,0.8713223101932862,0.882595739560411,0.8938691689275359
11,12,0.9848630617078127,0.9892317273312473,0.9936003929546819,0.97946721771117,0.983832458692358,0.9881976996735461,0.9751182868965873,0.9795510190924503,0.9839837512883134,0.9270421795703457,0.9367426019650182,0.9464430243596907,0.9287749007930046,0.9377876243854453,0.9468003479778859,0.9323319290532636,0.9412870517794528,0.9502421745056421,0.8764429085890518,0.8870691732576591,0.8976954379262664,0.8769139801954855,0.8867562304475374,0.8965984806995893,0.8733287382335154,0.8834590314826901,0.8935893247318648
12,13,0.9800653243602588,0.9849729277185786,0.9898805310768983,0.9766453601856829,0.9829312873215482,0.9892172144574135,0.971931307420594,0.9786334881389126,0.9853356688572312,0.9422990089165824,0.9500806336974763,0.9578622584783703,0.9370304321918015,0.9452228495457642,0.9534152668997269,0.9480542936715752,0.955312439388812,0.9625705851060489,0.8754937502213512,0.885221592458431,0.8949494346955108,0.8804091187711497,0.8894606757366783,0.8985122327022069,0.8836770553953586,0.8931090629385869,0.9025410704818153
13,14,0.9916760219096529,0.994097053217,0.9965180845243472,0.9841678219437217,0.9881077087481099,0.9920475955524982,0.9810069395406409,0.9849355564114649,0.9888641732822889,0.945565494266418,0.9531274897604256,0.9606894852544332,0.9394908078140901,0.9478098006375066,0.9561287934609232,0.9339734108107357,0.9439386344734187,0.9539038581361018,0.9042888103731781,0.9137759157155466,0.9232630210579151,0.899727420196296,0.9095896047238246,0.9194517892513531,0.9031890827576625,0.912201498981747,0.9212139152058314
14,15,0.9706967637876377,0.9801980821409393,0.9896994004942409,0.9703596697728712,0.9796902012570137,0.9890207327411561,0.9700772714678032,0.9798334916670284,0.9895897118662536,0.9526356203793548,0.9589631766678525,0.9652907329563502,0.9557298925809661,0.9616669442772463,0.9676039959735265,0.9525217862859333,0.957683493452977,0.9628452006200207,0.9086101700668007,0.9170241405130904,0.9254381109593802,0.9139176724673147,0.9220320754858217,0.9301464785043286,0.9029987889977357,0.9120100158838621,0.9210212427699885
15,16,0.9926836250534127,0.9945098037720063,0.9963359824905998,0.9872479440787205,0.9899083405112356,0.9925687369437506,0.9831881182637972,0.9862876953440965,0.989387272424396,0.9500989583626067,0.9577897965181437,0.9654806346736806,0.9391668169202659,0.9469001888930851,0.9546335608659043,0.944445314688377,0.9512056239082287,0.9579659331280804,0.8954140241675479,0.9044502195099073,0.9134864148522668,0.9002217720245008,0.9082177942864488,0.9162138165483967,0.9017760104511481,0.9103827386457918,0.9189894668404355
16,17,0.9936846885355888,0.9958086607971356,0.9979326330586824,0.9918790022721226,0.9940393292260378,0.996199656179953,0.9930914661071918,0.9945885359469674,0.996085605786743,0.9514981037436011,0.958243901792243,0.9649896998408848,0.9618561491502907,0.966668132960275,0.9714801167702592,0.9527784783457204,0.959258148937296,0.9657378195288716,0.891981564982086,0.8997154446842702,0.9074493243864544,0.9043082891278086,0.9119843622805702,0.9196604354333319,0.9127979781741888,0.9200223227606011,0.9272466673470134
17,18,0.9930593839050482,0.9958866218930509,0.9987138598810535,0.9897966529613577,0.9931329082068497,0.9964691634523418,0.9916921711597808,0.9934536264530874,0.9952150817463941,0.9610106709590666,0.967805538382286,0.9746004058055054,0.9623761619782889,0.9685320761681383,0.9746879903579877,0.9533098992160004,0.961434878321259,0.9695598574265175,0.9035956737517954,0.9114618877877134,0.9193281018236314,0.9074121146568457,0.9149460618459709,0.9224800090350962,0.9084758245889153,0.9163175372362155,0.9241592498835156
18,19,0.9888070164553913,0.9918937421440838,0.9949804678327763,0.9870522834128492,0.990432259588228,0.9938122357636068,0.9866803008300925,0.9900840685429789,0.9934878362558653,0.9655580525239289,0.9705798795816757,0.9756017066394225,0.9652315345657841,0.9708094687851735,0.9763874030045628,0.9636477801210587,0.96951610693367,0.9753844337462813,0.9206913003138968,0.927660497865805,0.9346296954177131,0.9272616455835028,0.9344849553770247,0.9417082651705466,0.9247735644847815,0.9313949475646404,0.9380163306444992
19,20,0.9940892648536722,0.9958137112882623,0.9975381577228525,0.9927929070765387,0.9945603824433991,0.9963278578102595,0.9935555053378601,0.9951173042737228,0.9966791032095855,0.9573169743430981,0.9631744556780544,0.9690319370130106,0.948550608706168,0.9555245129904566,0.9624984172747452,0.9572986598851825,0.9623713204435401,0.9674439810018978,0.9168687261219487,0.9239329518448076,0.9309971775676665,0.9171290467770641,0.9249634947820853,0.9327979427871065,0.9222809788163904,0.9294541629546116,0.9366273470928328
20,21,0.9893647855203163,0.9927447637918072,0.9961247420632982,0.9898156040777452,0.9920768406316856,0.994338077185626,0.9871319490009138,0.9896652107560325,0.9921984725111512,0.9750563910210789,0.9791874011103731,0.9833184111996672,0.9667038597064906,0.9719757227365452,0.9772475857665998,0.9725793644347432,0.9769016215782063,0.9812238787216693,0.937797397898051,0.9448653967758085,0.9519333956535659,0.9338897575407108,0.9398811777927247,0.9458725980447387,0.9371228505111573,0.943049761181531,0.9489766718519048
21,22,0.9924762588431405,0.9948253702743672,0.997174481705594,0.9933342304744841,0.9952173746622668,0.9971005188500495,0.993422950282657,0.9951923528582073,0.9969617554337575,0.9592894159088592,0.965600500231264,0.9719115845536688,0.9617306000080711,0.9669006392534744,0.9720706784988776,0.9678404544330961,0.9720425511072939,0.9762446477814917,0.9273017976240975,0.9346890015537376,0.9420762054833777,0.9164254348482256,0.9250883945784794,0.9337513543087331,0.921628008616405,0.92925839934308,0.9368887900697549
22,23,0.9942371992064787,0.996530703337575,0.9988242074686713,0.9930903691119101,0.9960755223737655,0.999060675635621,0.9930841750955223,0.9956244914601097,0.9981648078246971,0.9713962545531218,0.9757025951716797,0.9800089357902375,0.9735591726308576,0.978086632983573,0.9826140933362885,0.9704287870878743,0.9748833043497561,0.979337821611638,0.9219767838261945,0.929577747521096,0.9371787112159975,0.9325149105251626,0.9391549711708126,0.9457950318164626,0.9332895826479749,0.9397986153619253,0.9463076480758758
23,24,0.9977826984649452,0.9988570856033689,0.9999314727417927,0.9961261683099171,0.9977202000162546,0.9993142317225922,0.9937832851919507,0.9959406852925509,0.998098085393151,0.9743042231465006,0.9790791650840824,0.9838541070216643,0.9725694141513466,0.9773315011038849,0.9820935880564232,0.9671282024520828,0.9725647193081268,0.9780012361641709,0.9294440308700058,0.9364461670554515,0.9434483032408971,0.9381545944806401,0.943747256531571,0.9493399185825019,0.9409773149661748,0.946063585588591,0.9511498562110073
24,25,0.9955290063332553,0.9970001449715737,0.9984712836098922,0.9956731955700233,0.996731893143397,0.9977905907167708,0.9928874558221589,0.9947567151005348,0.9966259743789107,0.9708093864206873,0.9761094349837558,0.9814094835468243,0.9743319587555272,0.9786007313209241,0.9828695038863209,0.9714909341595505,0.9756860528630966,0.9798811715666428,0.936470049341574,0.9430512854121431,0.9496325214827123,0.9345334449254934,0.9413202128572368,0.9481069807889801,0.9340006272689927,0.9407226297302212,0.9474446321914498
25,26,0.997452320940258,0.9983137149517848,0.9991751089633115,0.9983599738929141,0.9990263591750144,0.9996927444571146,0.9982765335607864,0.9989395110385577,0.999602488516329,0.9725758716845572,0.9765925993911173,0.9806093270976775,0.9710104944485972,0.9752028704675673,0.9793952464865373,0.9666909723764976,0.9716042706395913,0.976517568902685,0.940204943591284,0.9464049317848665,0.952604919978449,0.9356978371597299,0.9418657657612067,0.9480336943626836,0.9380344937897432,0.9432610038160049,0.9484875138422665
26,27,0.9972789385731377,0.9981147875520758,0.998950636531014,0.9967263983604567,0.9975848626825374,0.9984433270046181,0.9952867341188976,0.9964595015042551,0.9976322688896127,0.9844594835217547,0.9874400492450432,0.9904206149683318,0.9811210260627359,0.9843696470745742,0.9876182680864125,0.9757023032863864,0.9799577528537469,0.9842132024211073,0.94829020697633,0.954034773967008,0.9597793409576859,0.9431310495997728,0.9489722587224696,0.9548134678451664,0.9485441319583346,0.9541149949436482,0.9596858579289617
27,28,0.9968717078687427,0.9983143165550246,0.9997569252413064,0.9989184704840743,0.999340846587244,0.9997632226904136,0.9978191999339772,0.9984646851379356,0.9991101703418941,0.9798604020086288,0.9837883126893076,0.9877162233699863,0.9792380373467507,0.9824529886602457,0.9856679399737406,0.9801136779291083,0.9828828730188455,0.9856520681085826,0.939183913458789,0.9442612613718856,0.9493386092849821,0.9341222750420523,0.9392054236436066,0.9442885722451609,0.943375698752193,0.9480316372133083,0.9526875756744236
28,29,0.9914696859054034,0.9943225654297764,0.9971754449541493,0.9919999395279903,0.9947119645901153,0.9974239896522404,0.993528885190557,0.9957472142745195,0.997965543358482,0.9792786313467771,0.9830587018062742,0.9868387722657713,0.9825435165005544,0.9858152660069596,0.9890870155133648,0.9811687304506348,0.9845660401328753,0.9879633498151158,0.9377720060300461,0.9445555956399622,0.9513391852498783,0.9502962384057945,0.9556149249106118,0.9609336114154292,0.9489642570308425,0.9542546714987442,0.9595450859666459
29,30,0.9968861197589239,0.9981842535826445,0.9994823874063651,0.9959653950372871,0.9973244623667865,0.9986835296962859,0.996011160370024,0.9970641254274218,0.9981170904848197,0.9781942194518581,0.9825184353832929,0.9868426513147276,0.9815277150625606,0.9850813019245492,0.9886348887865378,0.9797939287184478,0.9833696571156234,0.986945385512799,0.9490313197840821,0.9544023450528024,0.9597733703215228,0.9413883438082018,0.9475207488659259,0.9536531539236499,0.955938468149491,0.960307254078757,0.9646760400080231
30,31,0.9982713956253916,0.9989947685055157,0.9997181413856399,0.9965553914782347,0.9979869216338909,0.9994184517895471,0.9971231834979611,0.9980793431510223,0.9990355028040835,0.9775555194292498,0.9817902487492443,0.9860249780692387,0.9749035488000747,0.9794437313216936,0.9839839138433125,0.9755505201561527,0.9804353789509358,0.9853202377457189,0.940387827465774,0.9470181491908444,0.9536484709159148,0.9435249760087782,0.9486667564943504,0.9538085369799226,0.9471063145754887,0.95285381842843,0.9586013222813713
31,32,0.9949146610351199,0.9969441636663068,0.9989736662974936,0.9972700703503348,0.998215226679068,0.9991603830078013,0.9970814787373754,0.9980440556248275,0.9990066325122795,0.9729534661546516,0.9772033885286757,0.9814533109026998,0.9777053147716834,0.9818311715680568,0.9859570283644301,0.9809695797773202,0.9837817408150884,0.9865939018528566,0.9499451703944759,0.9554915709367238,0.9610379714789716,0.9502227819636787,0.9555712270454195,0.9609196721271603,0.9489164469225492,0.9551102206769707,0.9613039944313923
32,33,0.999397321892878,0.9996670929154743,0.9999368639380706,0.9997627239113421,0.9998689931614843,0.9999752624116264,0.9981569606986853,0.9988198940020477,0.9994828273054102,0.9877351326895886,0.9898048805501171,0.9918746284106456,0.9828452909819422,0.9862427142823396,0.989640137582737,0.9833177098941622,0.9865147220450149,0.9897117341958676,0.9491057381699065,0.9548123479921183,0.9605189578143302,0.950682422560157,0.9560579055299462,0.9614333884997354,0.9484608106682273,0.9536645656044312,0.9588683205406352
33,34,0.9984199904865858,0.9990088271660388,0.9995976638454918,0.9967953586554541,0.9979046330999711,0.9990139075444882,0.9957029421362856,0.9969569327735003,0.9982109234107149,0.9803500638573147,0.9837206583584731,0.9870912528596315,0.9821331144433694,0.9852781336177712,0.988423152792173,0.9771603781525594,0.9811638993340215,0.9851674205154836,0.9440581775872299,0.9492104790662412,0.9543627805452526,0.9496839511080002,0.9552674994945369,0.9608510478810737,0.9460469831268395,0.951556462758152,0.9570659423894644
34,35,0.9991458917020116,0.9995726587582516,0.9999994258144916,0.999172961626101,0.9994644387583752,0.9997559158906494,0.9989021437113073,0.9992337939878232,0.9995654442643391,0.983059636279458,0.9860229840336574,0.9889863317878568,0.9810294176553581,0.9846832848925086,0.988337152129659,0.9754651889218505,0.979795407050321,0.9841256251787914,0.9441844105351271,0.9499670538315792,0.9557496971280313,0.9426582438482082,0.9494082245433006,0.9561582052383931,0.951465968769923,0.9573026394105257,0.9631393100511285
35,36,0.9985725153166098,0.9991492007743278,0.9997258862320457,0.9986664572697297,0.999066928797339,0.9994674003249484,0.9982493362144028,0.9987794289536538,0.9993095216929048,0.9847665545493898,0.9877913727134525,0.9908161908775153,0.9849386581651555,0.9875353611087925,0.9901320640524295,0.983916138877566,0.9866026221054915,0.9892891053334171,0.9513283231913952,0.9566018467015358,0.9618753702116765,0.9508203413376849,0.9557601515152121,0.9606999616927393,0.952365735363631,0.9575259963422202,0.9626862573208095
36,37,0.9997426728656037,0.9998713364325011,0.9999999999993986,0.9997426728658939,0.9998713364323839,0.9999999999988739,0.9996498578897489,0.9997944489115386,0.9999390399333282,0.9821599171522755,0.9856953202429044,0.9892307233335333,0.9826957600783641,0.9856518251551644,0.9886078902319646,0.9776308115399054,0.9817910428004412,0.9859512740609769,0.9629403282352419,0.9672947454773265,0.9716491627194112,0.9520218948786975,0.9570729894814197,0.962124084084142,0.9571690742810494,0.9619773014094309,0.9667855285378125
37,38,0.9995475078047024,0.9997702704528497,0.9999930331009971,0.9994989663368574,0.9997334918098896,0.9999680172829217,0.9991911541783176,0.9994687169454576,0.9997462797125976,0.97630576382875,0.9813692926667942,0.9864328215048384,0.9799875412952499,0.9842313472920889,0.988475153288928,0.9810486711819579,0.9849089201893417,0.9887691691967255,0.956863348078926,0.9612814180097682,0.9656994879406103,0.9542260888005283,0.958588171741788,0.9629502546830477,0.9571621421106234,0.9618650350167964,0.9665679279229694
38,39,0.9999999999986715,0.9999999999996073,1.0000000000005431,0.9980772953145343,0.9989325699125788,0.9997878445106234,0.9983001388257453,0.9989548568254472,0.999609574825149,0.9828061861725234,0.985913025678781,0.9890198651850387,0.9860980934799796,0.9887201434339434,0.9913421933879073,0.9868217719240554,0.9892149695928245,0.9916081672615936,0.948375479759459,0.9537560398595615,0.9591365999596639,0.9642999551405793,0.9682445495212267,0.9721891439018742,0.9610154463441671,0.9654124809974672,0.9698095156507673
39,40,0.9976386550148278,0.9984702088126967,0.9993017626105655,0.9974604806045019,0.9983950539040177,0.9993296272035336,0.9969750049356155,0.9980817782333428,0.99918855153107,0.9932784455214831,0.9947196259415123,0.9961608063615415,0.9891037366894154,0.9913006898930193,0.9934976430966233,0.9853163278470696,0.9885449971807867,0.9917736665145038,0.9598422195676256,0.964745105758671,0.9696479919497164,0.9549348581966037,0.9598832031094716,0.9648315480223395,0.9576632603890501,0.96176568812013,0.9658681158512098
40,41,0.9985965568089787,0.9990869180914709,0.999577279373963,0.9988030695242288,0.9991934476944886,0.9995838258647484,0.9988066792611691,0.9991476489263542,0.9994886185915394,0.988136854225349,0.9904422887038109,0.9927477231822728,0.9818857933865548,0.985541509342391,0.9891972252982273,0.9763527458161844,0.9801166546214337,0.9838805634266831,0.9560174548619664,0.961763800899974,0.9675101469379817,0.963316996343604,0.9675090779247486,0.9717011595058932,0.9607394300486418,0.9655505921237867,0.9703617541989316
41,42,0.9976379834718122,0.9984609484341805,0.9992839133965489,0.9983951823081761,0.9988933391504622,0.9993914959927482,0.9986563816442657,0.9990806789548157,0.9995049762653656,0.9893719265374366,0.991729430186006,0.9940869338345755,0.9853002669675781,0.9884491317137888,0.9915979964599995,0.9787704284307548,0.9822991767824414,0.985827925134128,0.9611255997416187,0.966292858482743,0.9714601172238674,0.9584013914729255,0.9629760548403157,0.9675507182077059,0.9560065332406523,0.9603815829993279,0.9647566327580034
42,43,0.9975879962593797,0.9987939981297674,1.0000000000001552,0.9968415287420836,0.9983318826932569,0.9998222366444302,0.9961218500752216,0.9976197350994725,0.9991176201237235,0.9925871044292732,0.9939998620799279,0.9954126197305825,0.9924061055660113,0.9937660064595455,0.9951259073530797,0.9852919697575395,0.9880160998100205,0.9907402298625014,0.9633793514192935,0.9675328321842689,0.9716863129492442,0.9586444927446461,0.962663244298668,0.9666819958526899,0.9567680043472112,0.961108898157961,0.9654497919687107
43,44,0.9992288477438817,0.999521878592985,0.9998149094420884,0.9988298246905354,0.9991783530756309,0.9995268814607263,0.9985290714455172,0.9989278579984489,0.9993266445513805,0.9918108879565237,0.9933138745742233,0.9948168611919228,0.9884093550904057,0.9909788506553082,0.9935483462202107,0.9887193585763553,0.9910126709688309,0.9933059833613066,0.9670535653785863,0.9707142177159838,0.9743748700533812,0.9638111095320847,0.967464650971836,0.9711181924115873,0.9631872433389858,0.9668281842276572,0.9704691251163285
44,45,0.998457864316778,0.9991374999814947,0.9998171356462114,0.9991620733723688,0.9994517908540956,0.9997415083358224,0.9988928591857565,0.9992087208961737,0.9995245826065909,0.9899710290143443,0.9922792735748145,0.9945875181352847,0.987533124426751,0.9901024959793778,0.9926718675320046,0.9836045375048417,0.9861915026525387,0.9887784678002358,0.9629319531665249,0.9674614109910474,0.97199086881557,0.9600600226726108,0.9648090659642247,0.9695581092558385,0.9531059106007215,0.9582274534216105,0.9633489962424996
45,46,0.9999999999984182,0.9999999999993199,1.0000000000002216,0.9998171093664898,0.999908554682495,0.9999999999985001,0.9995782683035721,0.9997329248720839,0.9998875814405956,0.9929826347725561,0.9946055833713201,0.9962285319700841,0.9917745621569327,0.9938475317784955,0.9959205014000583,0.9862925404364109,0.9894152600513592,0.9925379796663074,0.9626597613137904,0.9665987301770954,0.9705376990404004,0.9681496927591563,0.9712890894625552,0.9744284861659541,0.9659565713316209,0.9694976359891722,0.9730387006467234
46,47,0.9991551615423215,0.9995775807715733,1.0000000000008251,0.9988648910721831,0.999349329281244,0.9998337674903048,0.9986551930758434,0.9991318555193291,0.9996085179628149,0.9935273656482676,0.9951418993701964,0.9967564330921251,0.9911660746231942,0.9930795811414979,0.9949930876598015,0.989509787764536,0.991577267221319,0.993644746678102,0.9692535508968324,0.9731767686815286,0.9770999864662248,0.9704512703447105,0.973925070751904,0.9773988711590976,0.9712658005383158,0.9745650290068565,0.9778642574753972
47,48,0.999999999998713,0.9999999999997198,1.0000000000007265,0.9991117131145493,0.9994426834820079,0.9997736538494666,0.9993007259455641,0.9995831673982929,0.9998656088510217,0.9886686719898495,0.991061097665721,0.9934535233415925,0.9834851935401904,0.9866555748824004,0.9898259562246104,0.9795965793535145,0.9834746616916473,0.9873527440297801,0.9676608686762515,0.9716921813864137,0.9757234940965759,0.9647079340292611,0.9689073415740566,0.973106749118852,0.9714183807616841,0.9746021784726655,0.9777859761836469
48,49,1.0000000000001743,1.0000000000011484,1.0000000000021225,0.9999439845374103,0.9999719922684924,0.9999999999995746,0.999611552728566,0.9997369849616458,0.9998624171947255,0.9894538006603262,0.9916761347452691,0.9938984688302119,0.991573798973898,0.9932636947380898,0.9949535905022817,0.9860622348394037,0.9887624851406837,0.9914627354419636,0.9643891458142198,0.9683330827066521,0.9722770195990844,0.9641635882426848,0.967964518742813,0.9717654492429412,0.9632689261101864,0.9674447332418566,0.9716205403735269
49,50,0.999999999998151,0.9999999999990941,1.000000000000037,0.9993028056202213,0.9996514028100064,0.9999999999997915,0.9991618711353072,0.9995230944075031,0.999884317679699,0.9925149005212397,0.9941076540240035,0.9957004075267673,0.9927094359650578,0.994199081948199,0.9956887279313401,0.9889648967767113,0.9911151673852651,0.9932654379938188,0.9648255058088747,0.9687423245443085,0.9726591432797423,0.965085650553109,0.9688502760908106,0.9726149016285123,0.969210580797291,0.9725917218197947,0.9759728628422983

